Spurious Forgetting in Continual Learning of Language Models

Recent advancements in large language models (LLMs) reveal a perplexing phenomenon in continual learning: despite extensive training, models experience significant performance declines, raising questions about task alignment and underlying knowledge retention. This study first explores the concept of "spurious forgetting", proposing that such performance drops often reflect a decline in task alignment rather than true knowledge loss. Through controlled experiments with a synthesized dataset, we investigate the dynamics of model performance during the initial training phases of new tasks, discovering that early optimization steps can disrupt previously established task alignments. Our theoretical analysis connects these shifts to orthogonal updates in model weights, providing a robust framework for understanding this behavior. Ultimately, we introduce a Freezing strategy that fix the bottom layers of the model, leading to substantial improvements in four continual learning scenarios. Our findings underscore the critical distinction between task alignment and knowledge retention, paving the way for more effective strategies in continual learning.

==> images/appendix/residual_stream_shift/a/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "birth_city": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "university": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "major": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "company_name": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "company_city": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "all": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            }
        },
        "1": {
            "birthday": {
                "slope": -0.1935957968235016,
                "before_mean": {
                    "x": 0.7932146191596985,
                    "y": -5.697091579437256
                },
                "after_mean": {
                    "x": 7.069338321685791,
                    "y": -6.91212272644043
                }
            },
            "birth_city": {
                "slope": -0.09085878729820251,
                "before_mean": {
                    "x": -0.3518321216106415,
                    "y": 0.22325634956359863
                },
                "after_mean": {
                    "x": 5.611140251159668,
                    "y": -0.3185320496559143
                }
            },
            "university": {
                "slope": -0.06335432827472687,
                "before_mean": {
                    "x": -0.2245851755142212,
                    "y": 1.5968008041381836
                },
                "after_mean": {
                    "x": 5.212932586669922,
                    "y": 1.2523105144500732
                }
            },
            "major": {
                "slope": -0.026522468775510788,
                "before_mean": {
                    "x": 0.1338629573583603,
                    "y": 0.07526236772537231
                },
                "after_mean": {
                    "x": 6.120982646942139,
                    "y": -0.08353082835674286
                }
            },
            "company_name": {
                "slope": -0.1821291148662567,
                "before_mean": {
                    "x": -0.32907935976982117,
                    "y": 1.6633961200714111
                },
                "after_mean": {
                    "x": 5.810368537902832,
                    "y": 0.5452240109443665
                }
            },
            "company_city": {
                "slope": -0.24143074452877045,
                "before_mean": {
                    "x": -0.021581225097179413,
                    "y": 2.138376235961914
                },
                "after_mean": {
                    "x": 5.945420265197754,
                    "y": 0.6977587342262268
                }
            },
            "all": {
                "slope": -0.1347181499004364,
                "before_mean": {
                    "x": -4.882812376649781e-08,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 5.961697101593018,
                    "y": -0.8031486868858337
                }
            }
        },
        "2": {
            "birthday": {
                "slope": 0.31745532155036926,
                "before_mean": {
                    "x": -1.2251482009887695,
                    "y": -10.417121887207031
                },
                "after_mean": {
                    "x": 6.39503812789917,
                    "y": -7.998053073883057
                }
            },
            "birth_city": {
                "slope": 0.22121043503284454,
                "before_mean": {
                    "x": -0.44127514958381653,
                    "y": 0.11722107231616974
                },
                "after_mean": {
                    "x": 6.832857608795166,
                    "y": 1.7263351678848267
                }
            },
            "university": {
                "slope": 0.14994244277477264,
                "before_mean": {
                    "x": 0.41040459275245667,
                    "y": 2.885219097137451
                },
                "after_mean": {
                    "x": 7.493000030517578,
                    "y": 3.9472007751464844
                }
            },
            "major": {
                "slope": 0.19225017726421356,
                "before_mean": {
                    "x": -0.13063442707061768,
                    "y": 1.2776648998260498
                },
                "after_mean": {
                    "x": 7.03720235824585,
                    "y": 2.6556828022003174
                }
            },
            "company_name": {
                "slope": -0.05446026846766472,
                "before_mean": {
                    "x": 0.5710322260856628,
                    "y": 3.2195606231689453
                },
                "after_mean": {
                    "x": 8.452329635620117,
                    "y": 2.7903430461883545
                }
            },
            "company_city": {
                "slope": -0.04287751391530037,
                "before_mean": {
                    "x": 0.815620481967926,
                    "y": 2.9174559116363525
                },
                "after_mean": {
                    "x": 8.062742233276367,
                    "y": 2.606717348098755
                }
            },
            "all": {
                "slope": 0.12938369810581207,
                "before_mean": {
                    "x": -1.1800130295114286e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 7.378861427307129,
                    "y": 0.9547043442726135
                }
            }
        },
        "3": {
            "birthday": {
                "slope": 0.1719857007265091,
                "before_mean": {
                    "x": -0.12424352020025253,
                    "y": -11.47189998626709
                },
                "after_mean": {
                    "x": 12.142181396484375,
                    "y": -9.362250328063965
                }
            },
            "birth_city": {
                "slope": 0.2403380274772644,
                "before_mean": {
                    "x": -1.617996096611023,
                    "y": -8.056831359863281
                },
                "after_mean": {
                    "x": 11.611157417297363,
                    "y": -4.8773627281188965
                }
            },
            "university": {
                "slope": 0.08242917060852051,
                "before_mean": {
                    "x": 1.0295569896697998,
                    "y": 0.39857739210128784
                },
                "after_mean": {
                    "x": 10.344290733337402,
                    "y": 1.166383147239685
                }
            },
            "major": {
                "slope": 0.051652681082487106,
                "before_mean": {
                    "x": 0.5931364893913269,
                    "y": -0.24714508652687073
                },
                "after_mean": {
                    "x": 11.076342582702637,
                    "y": 0.2943405508995056
                }
            },
            "company_name": {
                "slope": -0.17032836377620697,
                "before_mean": {
                    "x": -0.07607244700193405,
                    "y": 10.059743881225586
                },
                "after_mean": {
                    "x": 12.526135444641113,
                    "y": 7.9132304191589355
                }
            },
            "company_city": {
                "slope": -0.134537935256958,
                "before_mean": {
                    "x": 0.19561883807182312,
                    "y": 9.317551612854004
                },
                "after_mean": {
                    "x": 12.3189058303833,
                    "y": 7.686509609222412
                }
            },
            "all": {
                "slope": 0.040286943316459656,
                "before_mean": {
                    "x": 3.662109548940862e-08,
                    "y": -3.906249901319825e-07
                },
                "after_mean": {
                    "x": 11.669835090637207,
                    "y": 0.47014158964157104
                }
            }
        },
        "4": {
            "birthday": {
                "slope": 0.1536817103624344,
                "before_mean": {
                    "x": 0.5049414038658142,
                    "y": -9.909085273742676
                },
                "after_mean": {
                    "x": 14.35525894165039,
                    "y": -7.780544757843018
                }
            },
            "birth_city": {
                "slope": 0.26170971989631653,
                "before_mean": {
                    "x": -1.7897273302078247,
                    "y": -12.534003257751465
                },
                "after_mean": {
                    "x": 12.306509017944336,
                    "y": -8.844881057739258
                }
            },
            "university": {
                "slope": 0.09898994117975235,
                "before_mean": {
                    "x": 0.5936493277549744,
                    "y": -1.1376341581344604
                },
                "after_mean": {
                    "x": 11.830641746520996,
                    "y": -0.025284865871071815
                }
            },
            "major": {
                "slope": 0.06297709047794342,
                "before_mean": {
                    "x": -0.1374567449092865,
                    "y": -1.0948947668075562
                },
                "after_mean": {
                    "x": 11.993475914001465,
                    "y": -0.3309239149093628
                }
            },
            "company_name": {
                "slope": -0.17396977543830872,
                "before_mean": {
                    "x": 0.29233765602111816,
                    "y": 13.156204223632812
                },
                "after_mean": {
                    "x": 14.641051292419434,
                    "y": 10.659961700439453
                }
            },
            "company_city": {
                "slope": -0.09844117611646652,
                "before_mean": {
                    "x": 0.5362525582313538,
                    "y": 11.519413948059082
                },
                "after_mean": {
                    "x": 14.676901817321777,
                    "y": 10.127391815185547
                }
            },
            "all": {
                "slope": 0.047688379883766174,
                "before_mean": {
                    "x": -5.432128773463774e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 13.300641059875488,
                    "y": 0.6342867016792297
                }
            }
        },
        "5": {
            "birthday": {
                "slope": 0.08909834921360016,
                "before_mean": {
                    "x": 1.3493316173553467,
                    "y": -10.21194076538086
                },
                "after_mean": {
                    "x": 20.253582000732422,
                    "y": -8.527603149414062
                }
            },
            "birth_city": {
                "slope": 0.09756705164909363,
                "before_mean": {
                    "x": -1.5095535516738892,
                    "y": -14.968324661254883
                },
                "after_mean": {
                    "x": 16.942495346069336,
                    "y": -13.168012619018555
                }
            },
            "university": {
                "slope": 0.05151628702878952,
                "before_mean": {
                    "x": 0.3889554738998413,
                    "y": -0.00773136829957366
                },
                "after_mean": {
                    "x": 15.760514259338379,
                    "y": 0.7841542959213257
                }
            },
            "major": {
                "slope": 0.005536593031138182,
                "before_mean": {
                    "x": -0.6602376103401184,
                    "y": -0.44609472155570984
                },
                "after_mean": {
                    "x": 17.574342727661133,
                    "y": -0.34513726830482483
                }
            },
            "company_name": {
                "slope": -0.08715957403182983,
                "before_mean": {
                    "x": 0.002600833075121045,
                    "y": 13.82865047454834
                },
                "after_mean": {
                    "x": 18.395267486572266,
                    "y": 12.225553512573242
                }
            },
            "company_city": {
                "slope": -0.024723656475543976,
                "before_mean": {
                    "x": 0.42890748381614685,
                    "y": 11.805438995361328
                },
                "after_mean": {
                    "x": 18.497900009155273,
                    "y": 11.358707427978516
                }
            },
            "all": {
                "slope": 0.021667981520295143,
                "before_mean": {
                    "x": 7.059733206915553e-07,
                    "y": -1.9531249506599124e-07
                },
                "after_mean": {
                    "x": 17.904016494750977,
                    "y": 0.38794368505477905
                }
            }
        },
        "6": {
            "birthday": {
                "slope": 0.07099724560976028,
                "before_mean": {
                    "x": 1.526003122329712,
                    "y": -10.154871940612793
                },
                "after_mean": {
                    "x": 22.542388916015625,
                    "y": -8.662766456604004
                }
            },
            "birth_city": {
                "slope": 0.07778899371623993,
                "before_mean": {
                    "x": -1.4636956453323364,
                    "y": -15.182531356811523
                },
                "after_mean": {
                    "x": 19.419639587402344,
                    "y": -13.558037757873535
                }
            },
            "university": {
                "slope": 0.031762901693582535,
                "before_mean": {
                    "x": 0.5374727249145508,
                    "y": -0.1387067586183548
                },
                "after_mean": {
                    "x": 17.451763153076172,
                    "y": 0.3985402584075928
                }
            },
            "major": {
                "slope": 0.016996264457702637,
                "before_mean": {
                    "x": -1.0947154760360718,
                    "y": -0.6679866313934326
                },
                "after_mean": {
                    "x": 19.050535202026367,
                    "y": -0.32559263706207275
                }
            },
            "company_name": {
                "slope": -0.0709567591547966,
                "before_mean": {
                    "x": 0.040264442563056946,
                    "y": 14.077237129211426
                },
                "after_mean": {
                    "x": 19.967187881469727,
                    "y": 12.663287162780762
                }
            },
            "company_city": {
                "slope": -0.010823080316185951,
                "before_mean": {
                    "x": 0.45466992259025574,
                    "y": 12.066863059997559
                },
                "after_mean": {
                    "x": 20.207468032836914,
                    "y": 11.853076934814453
                }
            },
            "all": {
                "slope": 0.019963949918746948,
                "before_mean": {
                    "x": -1.5462239844055148e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 19.773162841796875,
                    "y": 0.39475110173225403
                }
            }
        },
        "7": {
            "birthday": {
                "slope": 0.05531997233629227,
                "before_mean": {
                    "x": 1.9254013299942017,
                    "y": -10.092344284057617
                },
                "after_mean": {
                    "x": 20.10016441345215,
                    "y": -9.08691692352295
                }
            },
            "birth_city": {
                "slope": 0.07551106065511703,
                "before_mean": {
                    "x": -0.8410505056381226,
                    "y": -14.683703422546387
                },
                "after_mean": {
                    "x": 17.110546112060547,
                    "y": -13.32815933227539
                }
            },
            "university": {
                "slope": 0.02556094340980053,
                "before_mean": {
                    "x": -0.6910381317138672,
                    "y": -1.947139024734497
                },
                "after_mean": {
                    "x": 14.481529235839844,
                    "y": -1.5593138933181763
                }
            },
            "major": {
                "slope": 0.002299047540873289,
                "before_mean": {
                    "x": -1.1840459108352661,
                    "y": -1.4888811111450195
                },
                "after_mean": {
                    "x": 16.789377212524414,
                    "y": -1.4475593566894531
                }
            },
            "company_name": {
                "slope": -0.07503312826156616,
                "before_mean": {
                    "x": 0.19543927907943726,
                    "y": 15.038524627685547
                },
                "after_mean": {
                    "x": 18.908016204833984,
                    "y": 13.634461402893066
                }
            },
            "company_city": {
                "slope": -0.007485919166356325,
                "before_mean": {
                    "x": 0.5952962636947632,
                    "y": 13.173542022705078
                },
                "after_mean": {
                    "x": 19.216861724853516,
                    "y": 13.03414249420166
                }
            },
            "all": {
                "slope": 0.011694005690515041,
                "before_mean": {
                    "x": 4.1910806203304674e-07,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 17.767749786376953,
                    "y": 0.20777565240859985
                }
            }
        },
        "8": {
            "birthday": {
                "slope": 0.06816159188747406,
                "before_mean": {
                    "x": 2.1239736080169678,
                    "y": -9.528741836547852
                },
                "after_mean": {
                    "x": 19.170167922973633,
                    "y": -8.366846084594727
                }
            },
            "birth_city": {
                "slope": 0.07911840826272964,
                "before_mean": {
                    "x": -1.164098858833313,
                    "y": -14.388699531555176
                },
                "after_mean": {
                    "x": 16.517887115478516,
                    "y": -12.989728927612305
                }
            },
            "university": {
                "slope": 0.05677657946944237,
                "before_mean": {
                    "x": -1.099936604499817,
                    "y": -3.0392520427703857
                },
                "after_mean": {
                    "x": 13.19240951538086,
                    "y": -2.2277815341949463
                }
            },
            "major": {
                "slope": 0.03485914692282677,
                "before_mean": {
                    "x": -1.2807927131652832,
                    "y": -1.9811371564865112
                },
                "after_mean": {
                    "x": 15.789214134216309,
                    "y": -1.3860912322998047
                }
            },
            "company_name": {
                "slope": -0.05370732769370079,
                "before_mean": {
                    "x": 0.5811271667480469,
                    "y": 15.376654624938965
                },
                "after_mean": {
                    "x": 18.82191276550293,
                    "y": 14.396990776062012
                }
            },
            "company_city": {
                "slope": 0.01749015599489212,
                "before_mean": {
                    "x": 0.8397287130355835,
                    "y": 13.561178207397461
                },
                "after_mean": {
                    "x": 19.023502349853516,
                    "y": 13.879215240478516
                }
            },
            "all": {
                "slope": 0.03224658593535423,
                "before_mean": {
                    "x": 2.258300781932121e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 17.08584976196289,
                    "y": 0.5509601831436157
                }
            }
        },
        "9": {
            "birthday": {
                "slope": 0.0422452911734581,
                "before_mean": {
                    "x": 3.211482048034668,
                    "y": -8.571080207824707
                },
                "after_mean": {
                    "x": 22.025983810424805,
                    "y": -7.776256084442139
                }
            },
            "birth_city": {
                "slope": 0.07105901092290878,
                "before_mean": {
                    "x": -1.4534364938735962,
                    "y": -13.358733177185059
                },
                "after_mean": {
                    "x": 19.391094207763672,
                    "y": -11.877541542053223
                }
            },
            "university": {
                "slope": 0.07578457146883011,
                "before_mean": {
                    "x": -1.6466724872589111,
                    "y": -5.502193927764893
                },
                "after_mean": {
                    "x": 14.790104866027832,
                    "y": -4.256539821624756
                }
            },
            "major": {
                "slope": 0.04168039187788963,
                "before_mean": {
                    "x": -1.4915125370025635,
                    "y": -2.5228030681610107
                },
                "after_mean": {
                    "x": 17.068950653076172,
                    "y": -1.7491956949234009
                }
            },
            "company_name": {
                "slope": -0.041665103286504745,
                "before_mean": {
                    "x": 0.4717020094394684,
                    "y": 15.998869895935059
                },
                "after_mean": {
                    "x": 20.757596969604492,
                    "y": 15.153656005859375
                }
            },
            "company_city": {
                "slope": 0.027243023738265038,
                "before_mean": {
                    "x": 0.9084341526031494,
                    "y": 13.955939292907715
                },
                "after_mean": {
                    "x": 20.82086181640625,
                    "y": 14.498414039611816
                }
            },
            "all": {
                "slope": 0.034761663526296616,
                "before_mean": {
                    "x": -5.900064934394322e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 19.142433166503906,
                    "y": 0.6654229164123535
                }
            }
        },
        "10": {
            "birthday": {
                "slope": 0.1071837767958641,
                "before_mean": {
                    "x": 3.916813611984253,
                    "y": -5.956669330596924
                },
                "after_mean": {
                    "x": 21.928468704223633,
                    "y": -4.026112079620361
                }
            },
            "birth_city": {
                "slope": 0.12982752919197083,
                "before_mean": {
                    "x": -1.8944116830825806,
                    "y": -12.847272872924805
                },
                "after_mean": {
                    "x": 19.01593780517578,
                    "y": -10.13253402709961
                }
            },
            "university": {
                "slope": 0.15215574204921722,
                "before_mean": {
                    "x": -2.744983434677124,
                    "y": -7.932138919830322
                },
                "after_mean": {
                    "x": 14.06820011138916,
                    "y": -5.3739166259765625
                }
            },
            "major": {
                "slope": 0.13039062917232513,
                "before_mean": {
                    "x": -2.6190948486328125,
                    "y": -3.8268370628356934
                },
                "after_mean": {
                    "x": 16.500242233276367,
                    "y": -1.3338546752929688
                }
            },
            "company_name": {
                "slope": 0.07134220004081726,
                "before_mean": {
                    "x": 0.9620783925056458,
                    "y": 15.589432716369629
                },
                "after_mean": {
                    "x": 21.74077606201172,
                    "y": 17.07183074951172
                }
            },
            "company_city": {
                "slope": 0.12164659053087234,
                "before_mean": {
                    "x": 2.3796000480651855,
                    "y": 14.973488807678223
                },
                "after_mean": {
                    "x": 22.691818237304688,
                    "y": 17.444400787353516
                }
            },
            "all": {
                "slope": 0.11772617697715759,
                "before_mean": {
                    "x": 3.25520829846937e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.324241638183594,
                    "y": 2.2749693393707275
                }
            }
        },
        "11": {
            "birthday": {
                "slope": -0.17062883079051971,
                "before_mean": {
                    "x": 4.358108043670654,
                    "y": 2.76847767829895
                },
                "after_mean": {
                    "x": 20.79368019104004,
                    "y": -0.03590456396341324
                }
            },
            "birth_city": {
                "slope": -0.19944247603416443,
                "before_mean": {
                    "x": -2.505265712738037,
                    "y": 10.634734153747559
                },
                "after_mean": {
                    "x": 16.6817569732666,
                    "y": 6.8080267906188965
                }
            },
            "university": {
                "slope": -0.22245246171951294,
                "before_mean": {
                    "x": -3.395125389099121,
                    "y": 9.36082935333252
                },
                "after_mean": {
                    "x": 12.5154390335083,
                    "y": 5.8214850425720215
                }
            },
            "major": {
                "slope": -0.21143309772014618,
                "before_mean": {
                    "x": -3.023320436477661,
                    "y": 6.575338840484619
                },
                "after_mean": {
                    "x": 14.822395324707031,
                    "y": 2.802163600921631
                }
            },
            "company_name": {
                "slope": -0.20407238602638245,
                "before_mean": {
                    "x": 1.7944715023040771,
                    "y": -14.319536209106445
                },
                "after_mean": {
                    "x": 21.4664306640625,
                    "y": -18.33403968811035
                }
            },
            "company_city": {
                "slope": -0.2393195778131485,
                "before_mean": {
                    "x": 2.771129608154297,
                    "y": -15.019844055175781
                },
                "after_mean": {
                    "x": 22.240840911865234,
                    "y": -19.6793270111084
                }
            },
            "all": {
                "slope": -0.2084175944328308,
                "before_mean": {
                    "x": -2.1158854224267998e-07,
                    "y": -1.9531249506599124e-07
                },
                "after_mean": {
                    "x": 18.08675765991211,
                    "y": -3.7695987224578857
                }
            }
        },
        "12": {
            "birthday": {
                "slope": 0.5857561826705933,
                "before_mean": {
                    "x": 4.777003288269043,
                    "y": 19.915346145629883
                },
                "after_mean": {
                    "x": 20.98233413696289,
                    "y": 29.407718658447266
                }
            },
            "birth_city": {
                "slope": -0.6051936745643616,
                "before_mean": {
                    "x": -1.4477519989013672,
                    "y": -19.837684631347656
                },
                "after_mean": {
                    "x": 9.473284721374512,
                    "y": -26.4470272064209
                }
            },
            "university": {
                "slope": 0.053293753415346146,
                "before_mean": {
                    "x": 0.5872160792350769,
                    "y": 0.7947319149971008
                },
                "after_mean": {
                    "x": 13.485398292541504,
                    "y": 1.4821244478225708
                }
            },
            "major": {
                "slope": 0.2522825002670288,
                "before_mean": {
                    "x": -0.29650798439979553,
                    "y": 10.875600814819336
                },
                "after_mean": {
                    "x": 12.332815170288086,
                    "y": 14.061758041381836
                }
            },
            "company_name": {
                "slope": 0.2595974802970886,
                "before_mean": {
                    "x": -1.0036365985870361,
                    "y": 16.073848724365234
                },
                "after_mean": {
                    "x": 6.596861839294434,
                    "y": 18.046918869018555
                }
            },
            "company_city": {
                "slope": -0.30199429392814636,
                "before_mean": {
                    "x": -2.616321563720703,
                    "y": -27.82184410095215
                },
                "after_mean": {
                    "x": 5.938058376312256,
                    "y": -30.40521812438965
                }
            },
            "all": {
                "slope": 0.08932393044233322,
                "before_mean": {
                    "x": 1.4648438195763447e-07,
                    "y": 2.1158854224267998e-07
                },
                "after_mean": {
                    "x": 11.468125343322754,
                    "y": 1.0243782997131348
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.1935957968235016,
                "before_mean": {
                    "x": 0.7932146191596985,
                    "y": -5.697091579437256
                },
                "after_mean": {
                    "x": 7.069338321685791,
                    "y": -6.91212272644043
                }
            },
            "2": {
                "slope": 0.31745532155036926,
                "before_mean": {
                    "x": -1.2251482009887695,
                    "y": -10.417121887207031
                },
                "after_mean": {
                    "x": 6.39503812789917,
                    "y": -7.998053073883057
                }
            },
            "3": {
                "slope": 0.1719857007265091,
                "before_mean": {
                    "x": -0.12424352020025253,
                    "y": -11.47189998626709
                },
                "after_mean": {
                    "x": 12.142181396484375,
                    "y": -9.362250328063965
                }
            },
            "4": {
                "slope": 0.1536817103624344,
                "before_mean": {
                    "x": 0.5049414038658142,
                    "y": -9.909085273742676
                },
                "after_mean": {
                    "x": 14.35525894165039,
                    "y": -7.780544757843018
                }
            },
            "5": {
                "slope": 0.08909834921360016,
                "before_mean": {
                    "x": 1.3493316173553467,
                    "y": -10.21194076538086
                },
                "after_mean": {
                    "x": 20.253582000732422,
                    "y": -8.527603149414062
                }
            },
            "6": {
                "slope": 0.07099724560976028,
                "before_mean": {
                    "x": 1.526003122329712,
                    "y": -10.154871940612793
                },
                "after_mean": {
                    "x": 22.542388916015625,
                    "y": -8.662766456604004
                }
            },
            "7": {
                "slope": 0.05531997233629227,
                "before_mean": {
                    "x": 1.9254013299942017,
                    "y": -10.092344284057617
                },
                "after_mean": {
                    "x": 20.10016441345215,
                    "y": -9.08691692352295
                }
            },
            "8": {
                "slope": 0.06816159188747406,
                "before_mean": {
                    "x": 2.1239736080169678,
                    "y": -9.528741836547852
                },
                "after_mean": {
                    "x": 19.170167922973633,
                    "y": -8.366846084594727
                }
            },
            "9": {
                "slope": 0.0422452911734581,
                "before_mean": {
                    "x": 3.211482048034668,
                    "y": -8.571080207824707
                },
                "after_mean": {
                    "x": 22.025983810424805,
                    "y": -7.776256084442139
                }
            },
            "10": {
                "slope": 0.1071837767958641,
                "before_mean": {
                    "x": 3.916813611984253,
                    "y": -5.956669330596924
                },
                "after_mean": {
                    "x": 21.928468704223633,
                    "y": -4.026112079620361
                }
            },
            "11": {
                "slope": -0.17062883079051971,
                "before_mean": {
                    "x": 4.358108043670654,
                    "y": 2.76847767829895
                },
                "after_mean": {
                    "x": 20.79368019104004,
                    "y": -0.03590456396341324
                }
            },
            "12": {
                "slope": 0.5857561826705933,
                "before_mean": {
                    "x": 4.777003288269043,
                    "y": 19.915346145629883
                },
                "after_mean": {
                    "x": 20.98233413696289,
                    "y": 29.407718658447266
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.09085878729820251,
                "before_mean": {
                    "x": -0.3518321216106415,
                    "y": 0.22325634956359863
                },
                "after_mean": {
                    "x": 5.611140251159668,
                    "y": -0.3185320496559143
                }
            },
            "2": {
                "slope": 0.22121043503284454,
                "before_mean": {
                    "x": -0.44127514958381653,
                    "y": 0.11722107231616974
                },
                "after_mean": {
                    "x": 6.832857608795166,
                    "y": 1.7263351678848267
                }
            },
            "3": {
                "slope": 0.2403380274772644,
                "before_mean": {
                    "x": -1.617996096611023,
                    "y": -8.056831359863281
                },
                "after_mean": {
                    "x": 11.611157417297363,
                    "y": -4.8773627281188965
                }
            },
            "4": {
                "slope": 0.26170971989631653,
                "before_mean": {
                    "x": -1.7897273302078247,
                    "y": -12.534003257751465
                },
                "after_mean": {
                    "x": 12.306509017944336,
                    "y": -8.844881057739258
                }
            },
            "5": {
                "slope": 0.09756705164909363,
                "before_mean": {
                    "x": -1.5095535516738892,
                    "y": -14.968324661254883
                },
                "after_mean": {
                    "x": 16.942495346069336,
                    "y": -13.168012619018555
                }
            },
            "6": {
                "slope": 0.07778899371623993,
                "before_mean": {
                    "x": -1.4636956453323364,
                    "y": -15.182531356811523
                },
                "after_mean": {
                    "x": 19.419639587402344,
                    "y": -13.558037757873535
                }
            },
            "7": {
                "slope": 0.07551106065511703,
                "before_mean": {
                    "x": -0.8410505056381226,
                    "y": -14.683703422546387
                },
                "after_mean": {
                    "x": 17.110546112060547,
                    "y": -13.32815933227539
                }
            },
            "8": {
                "slope": 0.07911840826272964,
                "before_mean": {
                    "x": -1.164098858833313,
                    "y": -14.388699531555176
                },
                "after_mean": {
                    "x": 16.517887115478516,
                    "y": -12.989728927612305
                }
            },
            "9": {
                "slope": 0.07105901092290878,
                "before_mean": {
                    "x": -1.4534364938735962,
                    "y": -13.358733177185059
                },
                "after_mean": {
                    "x": 19.391094207763672,
                    "y": -11.877541542053223
                }
            },
            "10": {
                "slope": 0.12982752919197083,
                "before_mean": {
                    "x": -1.8944116830825806,
                    "y": -12.847272872924805
                },
                "after_mean": {
                    "x": 19.01593780517578,
                    "y": -10.13253402709961
                }
            },
            "11": {
                "slope": -0.19944247603416443,
                "before_mean": {
                    "x": -2.505265712738037,
                    "y": 10.634734153747559
                },
                "after_mean": {
                    "x": 16.6817569732666,
                    "y": 6.8080267906188965
                }
            },
            "12": {
                "slope": -0.6051936745643616,
                "before_mean": {
                    "x": -1.4477519989013672,
                    "y": -19.837684631347656
                },
                "after_mean": {
                    "x": 9.473284721374512,
                    "y": -26.4470272064209
                }
            }
        },
        "university": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.06335432827472687,
                "before_mean": {
                    "x": -0.2245851755142212,
                    "y": 1.5968008041381836
                },
                "after_mean": {
                    "x": 5.212932586669922,
                    "y": 1.2523105144500732
                }
            },
            "2": {
                "slope": 0.14994244277477264,
                "before_mean": {
                    "x": 0.41040459275245667,
                    "y": 2.885219097137451
                },
                "after_mean": {
                    "x": 7.493000030517578,
                    "y": 3.9472007751464844
                }
            },
            "3": {
                "slope": 0.08242917060852051,
                "before_mean": {
                    "x": 1.0295569896697998,
                    "y": 0.39857739210128784
                },
                "after_mean": {
                    "x": 10.344290733337402,
                    "y": 1.166383147239685
                }
            },
            "4": {
                "slope": 0.09898994117975235,
                "before_mean": {
                    "x": 0.5936493277549744,
                    "y": -1.1376341581344604
                },
                "after_mean": {
                    "x": 11.830641746520996,
                    "y": -0.025284865871071815
                }
            },
            "5": {
                "slope": 0.05151628702878952,
                "before_mean": {
                    "x": 0.3889554738998413,
                    "y": -0.00773136829957366
                },
                "after_mean": {
                    "x": 15.760514259338379,
                    "y": 0.7841542959213257
                }
            },
            "6": {
                "slope": 0.031762901693582535,
                "before_mean": {
                    "x": 0.5374727249145508,
                    "y": -0.1387067586183548
                },
                "after_mean": {
                    "x": 17.451763153076172,
                    "y": 0.3985402584075928
                }
            },
            "7": {
                "slope": 0.02556094340980053,
                "before_mean": {
                    "x": -0.6910381317138672,
                    "y": -1.947139024734497
                },
                "after_mean": {
                    "x": 14.481529235839844,
                    "y": -1.5593138933181763
                }
            },
            "8": {
                "slope": 0.05677657946944237,
                "before_mean": {
                    "x": -1.099936604499817,
                    "y": -3.0392520427703857
                },
                "after_mean": {
                    "x": 13.19240951538086,
                    "y": -2.2277815341949463
                }
            },
            "9": {
                "slope": 0.07578457146883011,
                "before_mean": {
                    "x": -1.6466724872589111,
                    "y": -5.502193927764893
                },
                "after_mean": {
                    "x": 14.790104866027832,
                    "y": -4.256539821624756
                }
            },
            "10": {
                "slope": 0.15215574204921722,
                "before_mean": {
                    "x": -2.744983434677124,
                    "y": -7.932138919830322
                },
                "after_mean": {
                    "x": 14.06820011138916,
                    "y": -5.3739166259765625
                }
            },
            "11": {
                "slope": -0.22245246171951294,
                "before_mean": {
                    "x": -3.395125389099121,
                    "y": 9.36082935333252
                },
                "after_mean": {
                    "x": 12.5154390335083,
                    "y": 5.8214850425720215
                }
            },
            "12": {
                "slope": 0.053293753415346146,
                "before_mean": {
                    "x": 0.5872160792350769,
                    "y": 0.7947319149971008
                },
                "after_mean": {
                    "x": 13.485398292541504,
                    "y": 1.4821244478225708
                }
            }
        },
        "major": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.026522468775510788,
                "before_mean": {
                    "x": 0.1338629573583603,
                    "y": 0.07526236772537231
                },
                "after_mean": {
                    "x": 6.120982646942139,
                    "y": -0.08353082835674286
                }
            },
            "2": {
                "slope": 0.19225017726421356,
                "before_mean": {
                    "x": -0.13063442707061768,
                    "y": 1.2776648998260498
                },
                "after_mean": {
                    "x": 7.03720235824585,
                    "y": 2.6556828022003174
                }
            },
            "3": {
                "slope": 0.051652681082487106,
                "before_mean": {
                    "x": 0.5931364893913269,
                    "y": -0.24714508652687073
                },
                "after_mean": {
                    "x": 11.076342582702637,
                    "y": 0.2943405508995056
                }
            },
            "4": {
                "slope": 0.06297709047794342,
                "before_mean": {
                    "x": -0.1374567449092865,
                    "y": -1.0948947668075562
                },
                "after_mean": {
                    "x": 11.993475914001465,
                    "y": -0.3309239149093628
                }
            },
            "5": {
                "slope": 0.005536593031138182,
                "before_mean": {
                    "x": -0.6602376103401184,
                    "y": -0.44609472155570984
                },
                "after_mean": {
                    "x": 17.574342727661133,
                    "y": -0.34513726830482483
                }
            },
            "6": {
                "slope": 0.016996264457702637,
                "before_mean": {
                    "x": -1.0947154760360718,
                    "y": -0.6679866313934326
                },
                "after_mean": {
                    "x": 19.050535202026367,
                    "y": -0.32559263706207275
                }
            },
            "7": {
                "slope": 0.002299047540873289,
                "before_mean": {
                    "x": -1.1840459108352661,
                    "y": -1.4888811111450195
                },
                "after_mean": {
                    "x": 16.789377212524414,
                    "y": -1.4475593566894531
                }
            },
            "8": {
                "slope": 0.03485914692282677,
                "before_mean": {
                    "x": -1.2807927131652832,
                    "y": -1.9811371564865112
                },
                "after_mean": {
                    "x": 15.789214134216309,
                    "y": -1.3860912322998047
                }
            },
            "9": {
                "slope": 0.04168039187788963,
                "before_mean": {
                    "x": -1.4915125370025635,
                    "y": -2.5228030681610107
                },
                "after_mean": {
                    "x": 17.068950653076172,
                    "y": -1.7491956949234009
                }
            },
            "10": {
                "slope": 0.13039062917232513,
                "before_mean": {
                    "x": -2.6190948486328125,
                    "y": -3.8268370628356934
                },
                "after_mean": {
                    "x": 16.500242233276367,
                    "y": -1.3338546752929688
                }
            },
            "11": {
                "slope": -0.21143309772014618,
                "before_mean": {
                    "x": -3.023320436477661,
                    "y": 6.575338840484619
                },
                "after_mean": {
                    "x": 14.822395324707031,
                    "y": 2.802163600921631
                }
            },
            "12": {
                "slope": 0.2522825002670288,
                "before_mean": {
                    "x": -0.29650798439979553,
                    "y": 10.875600814819336
                },
                "after_mean": {
                    "x": 12.332815170288086,
                    "y": 14.061758041381836
                }
            }
        },
        "company_name": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.1821291148662567,
                "before_mean": {
                    "x": -0.32907935976982117,
                    "y": 1.6633961200714111
                },
                "after_mean": {
                    "x": 5.810368537902832,
                    "y": 0.5452240109443665
                }
            },
            "2": {
                "slope": -0.05446026846766472,
                "before_mean": {
                    "x": 0.5710322260856628,
                    "y": 3.2195606231689453
                },
                "after_mean": {
                    "x": 8.452329635620117,
                    "y": 2.7903430461883545
                }
            },
            "3": {
                "slope": -0.17032836377620697,
                "before_mean": {
                    "x": -0.07607244700193405,
                    "y": 10.059743881225586
                },
                "after_mean": {
                    "x": 12.526135444641113,
                    "y": 7.9132304191589355
                }
            },
            "4": {
                "slope": -0.17396977543830872,
                "before_mean": {
                    "x": 0.29233765602111816,
                    "y": 13.156204223632812
                },
                "after_mean": {
                    "x": 14.641051292419434,
                    "y": 10.659961700439453
                }
            },
            "5": {
                "slope": -0.08715957403182983,
                "before_mean": {
                    "x": 0.002600833075121045,
                    "y": 13.82865047454834
                },
                "after_mean": {
                    "x": 18.395267486572266,
                    "y": 12.225553512573242
                }
            },
            "6": {
                "slope": -0.0709567591547966,
                "before_mean": {
                    "x": 0.040264442563056946,
                    "y": 14.077237129211426
                },
                "after_mean": {
                    "x": 19.967187881469727,
                    "y": 12.663287162780762
                }
            },
            "7": {
                "slope": -0.07503312826156616,
                "before_mean": {
                    "x": 0.19543927907943726,
                    "y": 15.038524627685547
                },
                "after_mean": {
                    "x": 18.908016204833984,
                    "y": 13.634461402893066
                }
            },
            "8": {
                "slope": -0.05370732769370079,
                "before_mean": {
                    "x": 0.5811271667480469,
                    "y": 15.376654624938965
                },
                "after_mean": {
                    "x": 18.82191276550293,
                    "y": 14.396990776062012
                }
            },
            "9": {
                "slope": -0.041665103286504745,
                "before_mean": {
                    "x": 0.4717020094394684,
                    "y": 15.998869895935059
                },
                "after_mean": {
                    "x": 20.757596969604492,
                    "y": 15.153656005859375
                }
            },
            "10": {
                "slope": 0.07134220004081726,
                "before_mean": {
                    "x": 0.9620783925056458,
                    "y": 15.589432716369629
                },
                "after_mean": {
                    "x": 21.74077606201172,
                    "y": 17.07183074951172
                }
            },
            "11": {
                "slope": -0.20407238602638245,
                "before_mean": {
                    "x": 1.7944715023040771,
                    "y": -14.319536209106445
                },
                "after_mean": {
                    "x": 21.4664306640625,
                    "y": -18.33403968811035
                }
            },
            "12": {
                "slope": 0.2595974802970886,
                "before_mean": {
                    "x": -1.0036365985870361,
                    "y": 16.073848724365234
                },
                "after_mean": {
                    "x": 6.596861839294434,
                    "y": 18.046918869018555
                }
            }
        },
        "company_city": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.24143074452877045,
                "before_mean": {
                    "x": -0.021581225097179413,
                    "y": 2.138376235961914
                },
                "after_mean": {
                    "x": 5.945420265197754,
                    "y": 0.6977587342262268
                }
            },
            "2": {
                "slope": -0.04287751391530037,
                "before_mean": {
                    "x": 0.815620481967926,
                    "y": 2.9174559116363525
                },
                "after_mean": {
                    "x": 8.062742233276367,
                    "y": 2.606717348098755
                }
            },
            "3": {
                "slope": -0.134537935256958,
                "before_mean": {
                    "x": 0.19561883807182312,
                    "y": 9.317551612854004
                },
                "after_mean": {
                    "x": 12.3189058303833,
                    "y": 7.686509609222412
                }
            },
            "4": {
                "slope": -0.09844117611646652,
                "before_mean": {
                    "x": 0.5362525582313538,
                    "y": 11.519413948059082
                },
                "after_mean": {
                    "x": 14.676901817321777,
                    "y": 10.127391815185547
                }
            },
            "5": {
                "slope": -0.024723656475543976,
                "before_mean": {
                    "x": 0.42890748381614685,
                    "y": 11.805438995361328
                },
                "after_mean": {
                    "x": 18.497900009155273,
                    "y": 11.358707427978516
                }
            },
            "6": {
                "slope": -0.010823080316185951,
                "before_mean": {
                    "x": 0.45466992259025574,
                    "y": 12.066863059997559
                },
                "after_mean": {
                    "x": 20.207468032836914,
                    "y": 11.853076934814453
                }
            },
            "7": {
                "slope": -0.007485919166356325,
                "before_mean": {
                    "x": 0.5952962636947632,
                    "y": 13.173542022705078
                },
                "after_mean": {
                    "x": 19.216861724853516,
                    "y": 13.03414249420166
                }
            },
            "8": {
                "slope": 0.01749015599489212,
                "before_mean": {
                    "x": 0.8397287130355835,
                    "y": 13.561178207397461
                },
                "after_mean": {
                    "x": 19.023502349853516,
                    "y": 13.879215240478516
                }
            },
            "9": {
                "slope": 0.027243023738265038,
                "before_mean": {
                    "x": 0.9084341526031494,
                    "y": 13.955939292907715
                },
                "after_mean": {
                    "x": 20.82086181640625,
                    "y": 14.498414039611816
                }
            },
            "10": {
                "slope": 0.12164659053087234,
                "before_mean": {
                    "x": 2.3796000480651855,
                    "y": 14.973488807678223
                },
                "after_mean": {
                    "x": 22.691818237304688,
                    "y": 17.444400787353516
                }
            },
            "11": {
                "slope": -0.2393195778131485,
                "before_mean": {
                    "x": 2.771129608154297,
                    "y": -15.019844055175781
                },
                "after_mean": {
                    "x": 22.240840911865234,
                    "y": -19.6793270111084
                }
            },
            "12": {
                "slope": -0.30199429392814636,
                "before_mean": {
                    "x": -2.616321563720703,
                    "y": -27.82184410095215
                },
                "after_mean": {
                    "x": 5.938058376312256,
                    "y": -30.40521812438965
                }
            }
        },
        "all": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.1347181499004364,
                "before_mean": {
                    "x": -4.882812376649781e-08,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 5.961697101593018,
                    "y": -0.8031486868858337
                }
            },
            "2": {
                "slope": 0.12938369810581207,
                "before_mean": {
                    "x": -1.1800130295114286e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 7.378861427307129,
                    "y": 0.9547043442726135
                }
            },
            "3": {
                "slope": 0.040286943316459656,
                "before_mean": {
                    "x": 3.662109548940862e-08,
                    "y": -3.906249901319825e-07
                },
                "after_mean": {
                    "x": 11.669835090637207,
                    "y": 0.47014158964157104
                }
            },
            "4": {
                "slope": 0.047688379883766174,
                "before_mean": {
                    "x": -5.432128773463774e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 13.300641059875488,
                    "y": 0.6342867016792297
                }
            },
            "5": {
                "slope": 0.021667981520295143,
                "before_mean": {
                    "x": 7.059733206915553e-07,
                    "y": -1.9531249506599124e-07
                },
                "after_mean": {
                    "x": 17.904016494750977,
                    "y": 0.38794368505477905
                }
            },
            "6": {
                "slope": 0.019963949918746948,
                "before_mean": {
                    "x": -1.5462239844055148e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 19.773162841796875,
                    "y": 0.39475110173225403
                }
            },
            "7": {
                "slope": 0.011694005690515041,
                "before_mean": {
                    "x": 4.1910806203304674e-07,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 17.767749786376953,
                    "y": 0.20777565240859985
                }
            },
            "8": {
                "slope": 0.03224658593535423,
                "before_mean": {
                    "x": 2.258300781932121e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 17.08584976196289,
                    "y": 0.5509601831436157
                }
            },
            "9": {
                "slope": 0.034761663526296616,
                "before_mean": {
                    "x": -5.900064934394322e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 19.142433166503906,
                    "y": 0.6654229164123535
                }
            },
            "10": {
                "slope": 0.11772617697715759,
                "before_mean": {
                    "x": 3.25520829846937e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.324241638183594,
                    "y": 2.2749693393707275
                }
            },
            "11": {
                "slope": -0.2084175944328308,
                "before_mean": {
                    "x": -2.1158854224267998e-07,
                    "y": -1.9531249506599124e-07
                },
                "after_mean": {
                    "x": 18.08675765991211,
                    "y": -3.7695987224578857
                }
            },
            "12": {
                "slope": 0.08932393044233322,
                "before_mean": {
                    "x": 1.4648438195763447e-07,
                    "y": 2.1158854224267998e-07
                },
                "after_mean": {
                    "x": 11.468125343322754,
                    "y": 1.0243782997131348
                }
            }
        }
    }
}

==> images/appendix/residual_stream_shift/b/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "birth_city": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "university": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "major": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "company_name": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "company_city": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "all": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            }
        },
        "1": {
            "birthday": {
                "slope": -0.1931406557559967,
                "before_mean": {
                    "x": 0.7900283336639404,
                    "y": -5.695018768310547
                },
                "after_mean": {
                    "x": 7.063499450683594,
                    "y": -6.906681060791016
                }
            },
            "birth_city": {
                "slope": -0.09072333574295044,
                "before_mean": {
                    "x": -0.35203883051872253,
                    "y": 0.22510400414466858
                },
                "after_mean": {
                    "x": 5.609144687652588,
                    "y": -0.31571444869041443
                }
            },
            "university": {
                "slope": -0.0629061833024025,
                "before_mean": {
                    "x": -0.22328369319438934,
                    "y": 1.595611572265625
                },
                "after_mean": {
                    "x": 5.212993144989014,
                    "y": 1.253636121749878
                }
            },
            "major": {
                "slope": -0.026178980246186256,
                "before_mean": {
                    "x": 0.134128600358963,
                    "y": 0.07505691051483154
                },
                "after_mean": {
                    "x": 6.119694709777832,
                    "y": -0.0816391184926033
                }
            },
            "company_name": {
                "slope": -0.181813582777977,
                "before_mean": {
                    "x": -0.3294779360294342,
                    "y": 1.663957953453064
                },
                "after_mean": {
                    "x": 5.806825637817383,
                    "y": 0.5482946038246155
                }
            },
            "company_city": {
                "slope": -0.2406834214925766,
                "before_mean": {
                    "x": -0.01935647241771221,
                    "y": 2.1352880001068115
                },
                "after_mean": {
                    "x": 5.9433393478393555,
                    "y": 0.7001659870147705
                }
            },
            "all": {
                "slope": -0.13429927825927734,
                "before_mean": {
                    "x": 5.08626296635839e-09,
                    "y": -3.2552083695236433e-08
                },
                "after_mean": {
                    "x": 5.959249973297119,
                    "y": -0.8003230690956116
                }
            }
        },
        "2": {
            "birthday": {
                "slope": 0.3181303143501282,
                "before_mean": {
                    "x": -1.2313835620880127,
                    "y": -10.409196853637695
                },
                "after_mean": {
                    "x": 6.388726711273193,
                    "y": -7.985008716583252
                }
            },
            "birth_city": {
                "slope": 0.22154363989830017,
                "before_mean": {
                    "x": -0.44413653016090393,
                    "y": 0.11781687289476395
                },
                "after_mean": {
                    "x": 6.828927993774414,
                    "y": 1.7291181087493896
                }
            },
            "university": {
                "slope": 0.15075154602527618,
                "before_mean": {
                    "x": 0.41054385900497437,
                    "y": 2.883225679397583
                },
                "after_mean": {
                    "x": 7.4895501136779785,
                    "y": 3.950396776199341
                }
            },
            "major": {
                "slope": 0.19276010990142822,
                "before_mean": {
                    "x": -0.12858986854553223,
                    "y": 1.2780640125274658
                },
                "after_mean": {
                    "x": 7.035952568054199,
                    "y": 2.659101963043213
                }
            },
            "company_name": {
                "slope": -0.05369773879647255,
                "before_mean": {
                    "x": 0.5753490328788757,
                    "y": 3.21683931350708
                },
                "after_mean": {
                    "x": 8.4434175491333,
                    "y": 2.794341802597046
                }
            },
            "company_city": {
                "slope": -0.04178844019770622,
                "before_mean": {
                    "x": 0.8182166814804077,
                    "y": 2.9132513999938965
                },
                "after_mean": {
                    "x": 8.055691719055176,
                    "y": 2.6108086109161377
                }
            },
            "all": {
                "slope": 0.13016416132450104,
                "before_mean": {
                    "x": -6.917317563193137e-08,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 7.373711109161377,
                    "y": 0.959792971611023
                }
            }
        },
        "3": {
            "birthday": {
                "slope": 0.17219777405261993,
                "before_mean": {
                    "x": -0.1171138659119606,
                    "y": -11.45340633392334
                },
                "after_mean": {
                    "x": 12.154595375061035,
                    "y": -9.340245246887207
                }
            },
            "birth_city": {
                "slope": 0.2413036972284317,
                "before_mean": {
                    "x": -1.6289129257202148,
                    "y": -8.086873054504395
                },
                "after_mean": {
                    "x": 11.607523918151855,
                    "y": -4.892871856689453
                }
            },
            "university": {
                "slope": 0.08268710970878601,
                "before_mean": {
                    "x": 1.030102252960205,
                    "y": 0.3986251652240753
                },
                "after_mean": {
                    "x": 10.348931312561035,
                    "y": 1.1691721677780151
                }
            },
            "major": {
                "slope": 0.05161059647798538,
                "before_mean": {
                    "x": 0.5930544137954712,
                    "y": -0.24718071520328522
                },
                "after_mean": {
                    "x": 11.078492164611816,
                    "y": 0.2939789593219757
                }
            },
            "company_name": {
                "slope": -0.17016816139221191,
                "before_mean": {
                    "x": -0.07348614186048508,
                    "y": 10.05516529083252
                },
                "after_mean": {
                    "x": 12.524827003479004,
                    "y": 7.9113335609436035
                }
            },
            "company_city": {
                "slope": -0.13504156470298767,
                "before_mean": {
                    "x": 0.19635602831840515,
                    "y": 9.33366584777832
                },
                "after_mean": {
                    "x": 12.325417518615723,
                    "y": 7.695738315582275
                }
            },
            "all": {
                "slope": 0.04050707817077637,
                "before_mean": {
                    "x": -4.2724607851596375e-08,
                    "y": -5.859375278305379e-07
                },
                "after_mean": {
                    "x": 11.673298835754395,
                    "y": 0.47285062074661255
                }
            }
        },
        "4": {
            "birthday": {
                "slope": 0.1540444791316986,
                "before_mean": {
                    "x": 0.5096409916877747,
                    "y": -9.915579795837402
                },
                "after_mean": {
                    "x": 14.41195297241211,
                    "y": -7.77400541305542
                }
            },
            "birth_city": {
                "slope": 0.2635338604450226,
                "before_mean": {
                    "x": -1.8065515756607056,
                    "y": -12.586546897888184
                },
                "after_mean": {
                    "x": 12.319830894470215,
                    "y": -8.86376667022705
                }
            },
            "university": {
                "slope": 0.09849914163351059,
                "before_mean": {
                    "x": 0.6045425534248352,
                    "y": -1.0781652927398682
                },
                "after_mean": {
                    "x": 11.861367225646973,
                    "y": 0.03062225691974163
                }
            },
            "major": {
                "slope": 0.06279179453849792,
                "before_mean": {
                    "x": -0.1425158828496933,
                    "y": -1.0558658838272095
                },
                "after_mean": {
                    "x": 12.01577377319336,
                    "y": -0.2924250662326813
                }
            },
            "company_name": {
                "slope": -0.17275622487068176,
                "before_mean": {
                    "x": 0.2974933981895447,
                    "y": 13.126106262207031
                },
                "after_mean": {
                    "x": 14.66601276397705,
                    "y": 10.643855094909668
                }
            },
            "company_city": {
                "slope": -0.09829545021057129,
                "before_mean": {
                    "x": 0.5373914837837219,
                    "y": 11.510054588317871
                },
                "after_mean": {
                    "x": 14.710685729980469,
                    "y": 10.116884231567383
                }
            },
            "all": {
                "slope": 0.04827319458127022,
                "before_mean": {
                    "x": 1.9938151751830446e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 13.330937385559082,
                    "y": 0.6435271501541138
                }
            }
        },
        "5": {
            "birthday": {
                "slope": 0.08852144330739975,
                "before_mean": {
                    "x": 1.3661322593688965,
                    "y": -10.22654914855957
                },
                "after_mean": {
                    "x": 20.32621955871582,
                    "y": -8.548174858093262
                }
            },
            "birth_city": {
                "slope": 0.09712184965610504,
                "before_mean": {
                    "x": -1.5128874778747559,
                    "y": -14.958624839782715
                },
                "after_mean": {
                    "x": 16.962167739868164,
                    "y": -13.16429328918457
                }
            },
            "university": {
                "slope": 0.05055264011025429,
                "before_mean": {
                    "x": 0.40060850977897644,
                    "y": -0.0002209209487773478
                },
                "after_mean": {
                    "x": 15.812445640563965,
                    "y": 0.7788881659507751
                }
            },
            "major": {
                "slope": 0.004628126975148916,
                "before_mean": {
                    "x": -0.6617462038993835,
                    "y": -0.44337671995162964
                },
                "after_mean": {
                    "x": 17.617225646972656,
                    "y": -0.35877931118011475
                }
            },
            "company_name": {
                "slope": -0.08726342022418976,
                "before_mean": {
                    "x": -0.005544041283428669,
                    "y": 13.811084747314453
                },
                "after_mean": {
                    "x": 18.436477661132812,
                    "y": 12.201770782470703
                }
            },
            "company_city": {
                "slope": -0.025955060496926308,
                "before_mean": {
                    "x": 0.4134378433227539,
                    "y": 11.817691802978516
                },
                "after_mean": {
                    "x": 18.538095474243164,
                    "y": 11.347265243530273
                }
            },
            "all": {
                "slope": 0.020954744890332222,
                "before_mean": {
                    "x": 1.3987222757805284e-07,
                    "y": 4.557291788387374e-07
                },
                "after_mean": {
                    "x": 17.948774337768555,
                    "y": 0.3761124312877655
                }
            }
        },
        "6": {
            "birthday": {
                "slope": 0.0705600306391716,
                "before_mean": {
                    "x": 1.5292348861694336,
                    "y": -10.171857833862305
                },
                "after_mean": {
                    "x": 22.627161026000977,
                    "y": -8.683187484741211
                }
            },
            "birth_city": {
                "slope": 0.0777021050453186,
                "before_mean": {
                    "x": -1.4849958419799805,
                    "y": -15.181530952453613
                },
                "after_mean": {
                    "x": 19.440065383911133,
                    "y": -13.555609703063965
                }
            },
            "university": {
                "slope": 0.031049789860844612,
                "before_mean": {
                    "x": 0.5579851269721985,
                    "y": -0.11845611780881882
                },
                "after_mean": {
                    "x": 17.545921325683594,
                    "y": 0.4090157151222229
                }
            },
            "major": {
                "slope": 0.016635481268167496,
                "before_mean": {
                    "x": -1.0790977478027344,
                    "y": -0.6554372906684875
                },
                "after_mean": {
                    "x": 19.11764907836914,
                    "y": -0.31945469975471497
                }
            },
            "company_name": {
                "slope": -0.07066667824983597,
                "before_mean": {
                    "x": 0.03687826544046402,
                    "y": 14.052286148071289
                },
                "after_mean": {
                    "x": 20.024616241455078,
                    "y": 12.639819145202637
                }
            },
            "company_city": {
                "slope": -0.011771164834499359,
                "before_mean": {
                    "x": 0.43999531865119934,
                    "y": 12.074993133544922
                },
                "after_mean": {
                    "x": 20.26287269592285,
                    "y": 11.841654777526855
                }
            },
            "all": {
                "slope": 0.019595615565776825,
                "before_mean": {
                    "x": -1.678466787780053e-08,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 19.836381912231445,
                    "y": 0.38870617747306824
                }
            }
        },
        "7": {
            "birthday": {
                "slope": 0.05181317403912544,
                "before_mean": {
                    "x": 1.9337228536605835,
                    "y": -10.15833568572998
                },
                "after_mean": {
                    "x": 20.15172576904297,
                    "y": -9.21440315246582
                }
            },
            "birth_city": {
                "slope": 0.07339470833539963,
                "before_mean": {
                    "x": -0.8554511666297913,
                    "y": -14.643885612487793
                },
                "after_mean": {
                    "x": 17.10897445678711,
                    "y": -13.32539176940918
                }
            },
            "university": {
                "slope": 0.024858320131897926,
                "before_mean": {
                    "x": -0.6877273321151733,
                    "y": -2.072575807571411
                },
                "after_mean": {
                    "x": 14.548355102539062,
                    "y": -1.6938323974609375
                }
            },
            "major": {
                "slope": -0.0004334973928052932,
                "before_mean": {
                    "x": -1.1615931987762451,
                    "y": -1.356461524963379
                },
                "after_mean": {
                    "x": 16.83210563659668,
                    "y": -1.3642617464065552
                }
            },
            "company_name": {
                "slope": -0.08037085831165314,
                "before_mean": {
                    "x": 0.19388604164123535,
                    "y": 15.101880073547363
                },
                "after_mean": {
                    "x": 18.947654724121094,
                    "y": 13.594623565673828
                }
            },
            "company_city": {
                "slope": -0.011743700131773949,
                "before_mean": {
                    "x": 0.5771615505218506,
                    "y": 13.129383087158203
                },
                "after_mean": {
                    "x": 19.25224494934082,
                    "y": 12.91006851196289
                }
            },
            "all": {
                "slope": 0.008487354032695293,
                "before_mean": {
                    "x": -2.3905437274152064e-07,
                    "y": 7.81249980263965e-07
                },
                "after_mean": {
                    "x": 17.806840896606445,
                    "y": 0.151133731007576
                }
            }
        },
        "8": {
            "birthday": {
                "slope": 0.06646760553121567,
                "before_mean": {
                    "x": 2.1462512016296387,
                    "y": -9.560376167297363
                },
                "after_mean": {
                    "x": 19.19295883178711,
                    "y": -8.427322387695312
                }
            },
            "birth_city": {
                "slope": 0.07803139835596085,
                "before_mean": {
                    "x": -1.1638354063034058,
                    "y": -14.352631568908691
                },
                "after_mean": {
                    "x": 16.522233963012695,
                    "y": -12.972562789916992
                }
            },
            "university": {
                "slope": 0.05601447820663452,
                "before_mean": {
                    "x": -1.1230388879776,
                    "y": -3.0981786251068115
                },
                "after_mean": {
                    "x": 13.266348838806152,
                    "y": -2.2921645641326904
                }
            },
            "major": {
                "slope": 0.0328722819685936,
                "before_mean": {
                    "x": -1.2431129217147827,
                    "y": -1.9848408699035645
                },
                "after_mean": {
                    "x": 15.832854270935059,
                    "y": -1.4235148429870605
                }
            },
            "company_name": {
                "slope": -0.05716441944241524,
                "before_mean": {
                    "x": 0.5720710754394531,
                    "y": 15.468562126159668
                },
                "after_mean": {
                    "x": 18.84173011779785,
                    "y": 14.424187660217285
                }
            },
            "company_city": {
                "slope": 0.015762027353048325,
                "before_mean": {
                    "x": 0.8116615414619446,
                    "y": 13.52746295928955
                },
                "after_mean": {
                    "x": 19.035388946533203,
                    "y": 13.814705848693848
                }
            },
            "all": {
                "slope": 0.03041466698050499,
                "before_mean": {
                    "x": -5.54402674879384e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 17.115253448486328,
                    "y": 0.5205548405647278
                }
            }
        },
        "9": {
            "birthday": {
                "slope": -0.040092531591653824,
                "before_mean": {
                    "x": 3.2262935638427734,
                    "y": 8.668668746948242
                },
                "after_mean": {
                    "x": 22.042177200317383,
                    "y": 7.914292335510254
                }
            },
            "birth_city": {
                "slope": -0.06973855197429657,
                "before_mean": {
                    "x": -1.4315253496170044,
                    "y": 13.287206649780273
                },
                "after_mean": {
                    "x": 19.377891540527344,
                    "y": 11.83598804473877
                }
            },
            "university": {
                "slope": -0.0753641203045845,
                "before_mean": {
                    "x": -1.6742206811904907,
                    "y": 5.526617527008057
                },
                "after_mean": {
                    "x": 14.853799819946289,
                    "y": 4.2809977531433105
                }
            },
            "major": {
                "slope": -0.03984104469418526,
                "before_mean": {
                    "x": -1.4479291439056396,
                    "y": 2.5382065773010254
                },
                "after_mean": {
                    "x": 17.116455078125,
                    "y": 1.7985820770263672
                }
            },
            "company_name": {
                "slope": 0.04576825350522995,
                "before_mean": {
                    "x": 0.45377764105796814,
                    "y": -16.039541244506836
                },
                "after_mean": {
                    "x": 20.79619598388672,
                    "y": -15.108504295349121
                }
            },
            "company_city": {
                "slope": -0.02244136482477188,
                "before_mean": {
                    "x": 0.8736082315444946,
                    "y": -13.981158256530762
                },
                "after_mean": {
                    "x": 20.845834732055664,
                    "y": -14.429362297058105
                }
            },
            "all": {
                "slope": -0.03223445639014244,
                "before_mean": {
                    "x": 6.713867151120212e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.172060012817383,
                    "y": -0.6180011630058289
                }
            }
        },
        "10": {
            "birthday": {
                "slope": 0.10489353537559509,
                "before_mean": {
                    "x": 3.9248218536376953,
                    "y": -6.0679216384887695
                },
                "after_mean": {
                    "x": 21.903512954711914,
                    "y": -4.18207311630249
                }
            },
            "birth_city": {
                "slope": 0.12789805233478546,
                "before_mean": {
                    "x": -1.8809382915496826,
                    "y": -12.78488826751709
                },
                "after_mean": {
                    "x": 18.98544692993164,
                    "y": -10.116118431091309
                }
            },
            "university": {
                "slope": 0.15054476261138916,
                "before_mean": {
                    "x": -2.7698633670806885,
                    "y": -7.9260759353637695
                },
                "after_mean": {
                    "x": 14.136831283569336,
                    "y": -5.380861759185791
                }
            },
            "major": {
                "slope": 0.12816458940505981,
                "before_mean": {
                    "x": -2.549137830734253,
                    "y": -3.8437323570251465
                },
                "after_mean": {
                    "x": 16.53123664855957,
                    "y": -1.3983041048049927
                }
            },
            "company_name": {
                "slope": 0.06905907392501831,
                "before_mean": {
                    "x": 0.9285802841186523,
                    "y": 15.553605079650879
                },
                "after_mean": {
                    "x": 21.765594482421875,
                    "y": 16.992589950561523
                }
            },
            "company_city": {
                "slope": 0.11563045531511307,
                "before_mean": {
                    "x": 2.3465356826782227,
                    "y": 15.069013595581055
                },
                "after_mean": {
                    "x": 22.701494216918945,
                    "y": 17.422666549682617
                }
            },
            "all": {
                "slope": 0.11495797336101532,
                "before_mean": {
                    "x": -2.4414063659605745e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 19.33735466003418,
                    "y": 2.222982883453369
                }
            }
        },
        "11": {
            "birthday": {
                "slope": -0.16899774968624115,
                "before_mean": {
                    "x": 4.372272491455078,
                    "y": 2.8281173706054688
                },
                "after_mean": {
                    "x": 20.76779556274414,
                    "y": 0.057310741394758224
                }
            },
            "birth_city": {
                "slope": -0.20178182423114777,
                "before_mean": {
                    "x": -2.5401508808135986,
                    "y": 10.622742652893066
                },
                "after_mean": {
                    "x": 16.63878059387207,
                    "y": 6.752782821655273
                }
            },
            "university": {
                "slope": -0.2252829670906067,
                "before_mean": {
                    "x": -3.4391093254089355,
                    "y": 9.362133026123047
                },
                "after_mean": {
                    "x": 12.656502723693848,
                    "y": 5.736065864562988
                }
            },
            "major": {
                "slope": -0.21191492676734924,
                "before_mean": {
                    "x": -2.9274566173553467,
                    "y": 6.596340656280518
                },
                "after_mean": {
                    "x": 14.878003120422363,
                    "y": 2.8230979442596436
                }
            },
            "company_name": {
                "slope": -0.20392252504825592,
                "before_mean": {
                    "x": 1.7875428199768066,
                    "y": -14.331734657287598
                },
                "after_mean": {
                    "x": 21.509841918945312,
                    "y": -18.35355567932129
                }
            },
            "company_city": {
                "slope": -0.23698925971984863,
                "before_mean": {
                    "x": 2.7469022274017334,
                    "y": -15.077603340148926
                },
                "after_mean": {
                    "x": 22.261545181274414,
                    "y": -19.702363967895508
                }
            },
            "all": {
                "slope": -0.20868496596813202,
                "before_mean": {
                    "x": 8.138020923809108e-09,
                    "y": -4.557291788387374e-07
                },
                "after_mean": {
                    "x": 18.118743896484375,
                    "y": -3.7811098098754883
                }
            }
        },
        "12": {
            "birthday": {
                "slope": -0.5486098527908325,
                "before_mean": {
                    "x": 4.745316028594971,
                    "y": -19.06351089477539
                },
                "after_mean": {
                    "x": 20.724437713623047,
                    "y": -27.829814910888672
                }
            },
            "birth_city": {
                "slope": 0.5561031103134155,
                "before_mean": {
                    "x": -1.9253716468811035,
                    "y": 19.85576629638672
                },
                "after_mean": {
                    "x": 8.750442504882812,
                    "y": 25.792619705200195
                }
            },
            "university": {
                "slope": -0.07752048969268799,
                "before_mean": {
                    "x": 0.7084921598434448,
                    "y": -1.5337611436843872
                },
                "after_mean": {
                    "x": 13.533431053161621,
                    "y": -2.52795672416687
                }
            },
            "major": {
                "slope": -0.23190921545028687,
                "before_mean": {
                    "x": -0.14012223482131958,
                    "y": -10.802718162536621
                },
                "after_mean": {
                    "x": 12.19186019897461,
                    "y": -13.662618637084961
                }
            },
            "company_name": {
                "slope": -0.2400551289319992,
                "before_mean": {
                    "x": -0.3349672853946686,
                    "y": -17.474428176879883
                },
                "after_mean": {
                    "x": 7.392708778381348,
                    "y": -19.329496383666992
                }
            },
            "company_city": {
                "slope": 0.17034286260604858,
                "before_mean": {
                    "x": -3.0533463954925537,
                    "y": 29.018653869628906
                },
                "after_mean": {
                    "x": 5.751561164855957,
                    "y": 30.51850700378418
                }
            },
            "all": {
                "slope": -0.10298949480056763,
                "before_mean": {
                    "x": 1.627604149234685e-07,
                    "y": -6.510416739047287e-08
                },
                "after_mean": {
                    "x": 11.390741348266602,
                    "y": -1.1731268167495728
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.1931406557559967,
                "before_mean": {
                    "x": 0.7900283336639404,
                    "y": -5.695018768310547
                },
                "after_mean": {
                    "x": 7.063499450683594,
                    "y": -6.906681060791016
                }
            },
            "2": {
                "slope": 0.3181303143501282,
                "before_mean": {
                    "x": -1.2313835620880127,
                    "y": -10.409196853637695
                },
                "after_mean": {
                    "x": 6.388726711273193,
                    "y": -7.985008716583252
                }
            },
            "3": {
                "slope": 0.17219777405261993,
                "before_mean": {
                    "x": -0.1171138659119606,
                    "y": -11.45340633392334
                },
                "after_mean": {
                    "x": 12.154595375061035,
                    "y": -9.340245246887207
                }
            },
            "4": {
                "slope": 0.1540444791316986,
                "before_mean": {
                    "x": 0.5096409916877747,
                    "y": -9.915579795837402
                },
                "after_mean": {
                    "x": 14.41195297241211,
                    "y": -7.77400541305542
                }
            },
            "5": {
                "slope": 0.08852144330739975,
                "before_mean": {
                    "x": 1.3661322593688965,
                    "y": -10.22654914855957
                },
                "after_mean": {
                    "x": 20.32621955871582,
                    "y": -8.548174858093262
                }
            },
            "6": {
                "slope": 0.0705600306391716,
                "before_mean": {
                    "x": 1.5292348861694336,
                    "y": -10.171857833862305
                },
                "after_mean": {
                    "x": 22.627161026000977,
                    "y": -8.683187484741211
                }
            },
            "7": {
                "slope": 0.05181317403912544,
                "before_mean": {
                    "x": 1.9337228536605835,
                    "y": -10.15833568572998
                },
                "after_mean": {
                    "x": 20.15172576904297,
                    "y": -9.21440315246582
                }
            },
            "8": {
                "slope": 0.06646760553121567,
                "before_mean": {
                    "x": 2.1462512016296387,
                    "y": -9.560376167297363
                },
                "after_mean": {
                    "x": 19.19295883178711,
                    "y": -8.427322387695312
                }
            },
            "9": {
                "slope": -0.040092531591653824,
                "before_mean": {
                    "x": 3.2262935638427734,
                    "y": 8.668668746948242
                },
                "after_mean": {
                    "x": 22.042177200317383,
                    "y": 7.914292335510254
                }
            },
            "10": {
                "slope": 0.10489353537559509,
                "before_mean": {
                    "x": 3.9248218536376953,
                    "y": -6.0679216384887695
                },
                "after_mean": {
                    "x": 21.903512954711914,
                    "y": -4.18207311630249
                }
            },
            "11": {
                "slope": -0.16899774968624115,
                "before_mean": {
                    "x": 4.372272491455078,
                    "y": 2.8281173706054688
                },
                "after_mean": {
                    "x": 20.76779556274414,
                    "y": 0.057310741394758224
                }
            },
            "12": {
                "slope": -0.5486098527908325,
                "before_mean": {
                    "x": 4.745316028594971,
                    "y": -19.06351089477539
                },
                "after_mean": {
                    "x": 20.724437713623047,
                    "y": -27.829814910888672
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.09072333574295044,
                "before_mean": {
                    "x": -0.35203883051872253,
                    "y": 0.22510400414466858
                },
                "after_mean": {
                    "x": 5.609144687652588,
                    "y": -0.31571444869041443
                }
            },
            "2": {
                "slope": 0.22154363989830017,
                "before_mean": {
                    "x": -0.44413653016090393,
                    "y": 0.11781687289476395
                },
                "after_mean": {
                    "x": 6.828927993774414,
                    "y": 1.7291181087493896
                }
            },
            "3": {
                "slope": 0.2413036972284317,
                "before_mean": {
                    "x": -1.6289129257202148,
                    "y": -8.086873054504395
                },
                "after_mean": {
                    "x": 11.607523918151855,
                    "y": -4.892871856689453
                }
            },
            "4": {
                "slope": 0.2635338604450226,
                "before_mean": {
                    "x": -1.8065515756607056,
                    "y": -12.586546897888184
                },
                "after_mean": {
                    "x": 12.319830894470215,
                    "y": -8.86376667022705
                }
            },
            "5": {
                "slope": 0.09712184965610504,
                "before_mean": {
                    "x": -1.5128874778747559,
                    "y": -14.958624839782715
                },
                "after_mean": {
                    "x": 16.962167739868164,
                    "y": -13.16429328918457
                }
            },
            "6": {
                "slope": 0.0777021050453186,
                "before_mean": {
                    "x": -1.4849958419799805,
                    "y": -15.181530952453613
                },
                "after_mean": {
                    "x": 19.440065383911133,
                    "y": -13.555609703063965
                }
            },
            "7": {
                "slope": 0.07339470833539963,
                "before_mean": {
                    "x": -0.8554511666297913,
                    "y": -14.643885612487793
                },
                "after_mean": {
                    "x": 17.10897445678711,
                    "y": -13.32539176940918
                }
            },
            "8": {
                "slope": 0.07803139835596085,
                "before_mean": {
                    "x": -1.1638354063034058,
                    "y": -14.352631568908691
                },
                "after_mean": {
                    "x": 16.522233963012695,
                    "y": -12.972562789916992
                }
            },
            "9": {
                "slope": -0.06973855197429657,
                "before_mean": {
                    "x": -1.4315253496170044,
                    "y": 13.287206649780273
                },
                "after_mean": {
                    "x": 19.377891540527344,
                    "y": 11.83598804473877
                }
            },
            "10": {
                "slope": 0.12789805233478546,
                "before_mean": {
                    "x": -1.8809382915496826,
                    "y": -12.78488826751709
                },
                "after_mean": {
                    "x": 18.98544692993164,
                    "y": -10.116118431091309
                }
            },
            "11": {
                "slope": -0.20178182423114777,
                "before_mean": {
                    "x": -2.5401508808135986,
                    "y": 10.622742652893066
                },
                "after_mean": {
                    "x": 16.63878059387207,
                    "y": 6.752782821655273
                }
            },
            "12": {
                "slope": 0.5561031103134155,
                "before_mean": {
                    "x": -1.9253716468811035,
                    "y": 19.85576629638672
                },
                "after_mean": {
                    "x": 8.750442504882812,
                    "y": 25.792619705200195
                }
            }
        },
        "university": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.0629061833024025,
                "before_mean": {
                    "x": -0.22328369319438934,
                    "y": 1.595611572265625
                },
                "after_mean": {
                    "x": 5.212993144989014,
                    "y": 1.253636121749878
                }
            },
            "2": {
                "slope": 0.15075154602527618,
                "before_mean": {
                    "x": 0.41054385900497437,
                    "y": 2.883225679397583
                },
                "after_mean": {
                    "x": 7.4895501136779785,
                    "y": 3.950396776199341
                }
            },
            "3": {
                "slope": 0.08268710970878601,
                "before_mean": {
                    "x": 1.030102252960205,
                    "y": 0.3986251652240753
                },
                "after_mean": {
                    "x": 10.348931312561035,
                    "y": 1.1691721677780151
                }
            },
            "4": {
                "slope": 0.09849914163351059,
                "before_mean": {
                    "x": 0.6045425534248352,
                    "y": -1.0781652927398682
                },
                "after_mean": {
                    "x": 11.861367225646973,
                    "y": 0.03062225691974163
                }
            },
            "5": {
                "slope": 0.05055264011025429,
                "before_mean": {
                    "x": 0.40060850977897644,
                    "y": -0.0002209209487773478
                },
                "after_mean": {
                    "x": 15.812445640563965,
                    "y": 0.7788881659507751
                }
            },
            "6": {
                "slope": 0.031049789860844612,
                "before_mean": {
                    "x": 0.5579851269721985,
                    "y": -0.11845611780881882
                },
                "after_mean": {
                    "x": 17.545921325683594,
                    "y": 0.4090157151222229
                }
            },
            "7": {
                "slope": 0.024858320131897926,
                "before_mean": {
                    "x": -0.6877273321151733,
                    "y": -2.072575807571411
                },
                "after_mean": {
                    "x": 14.548355102539062,
                    "y": -1.6938323974609375
                }
            },
            "8": {
                "slope": 0.05601447820663452,
                "before_mean": {
                    "x": -1.1230388879776,
                    "y": -3.0981786251068115
                },
                "after_mean": {
                    "x": 13.266348838806152,
                    "y": -2.2921645641326904
                }
            },
            "9": {
                "slope": -0.0753641203045845,
                "before_mean": {
                    "x": -1.6742206811904907,
                    "y": 5.526617527008057
                },
                "after_mean": {
                    "x": 14.853799819946289,
                    "y": 4.2809977531433105
                }
            },
            "10": {
                "slope": 0.15054476261138916,
                "before_mean": {
                    "x": -2.7698633670806885,
                    "y": -7.9260759353637695
                },
                "after_mean": {
                    "x": 14.136831283569336,
                    "y": -5.380861759185791
                }
            },
            "11": {
                "slope": -0.2252829670906067,
                "before_mean": {
                    "x": -3.4391093254089355,
                    "y": 9.362133026123047
                },
                "after_mean": {
                    "x": 12.656502723693848,
                    "y": 5.736065864562988
                }
            },
            "12": {
                "slope": -0.07752048969268799,
                "before_mean": {
                    "x": 0.7084921598434448,
                    "y": -1.5337611436843872
                },
                "after_mean": {
                    "x": 13.533431053161621,
                    "y": -2.52795672416687
                }
            }
        },
        "major": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.026178980246186256,
                "before_mean": {
                    "x": 0.134128600358963,
                    "y": 0.07505691051483154
                },
                "after_mean": {
                    "x": 6.119694709777832,
                    "y": -0.0816391184926033
                }
            },
            "2": {
                "slope": 0.19276010990142822,
                "before_mean": {
                    "x": -0.12858986854553223,
                    "y": 1.2780640125274658
                },
                "after_mean": {
                    "x": 7.035952568054199,
                    "y": 2.659101963043213
                }
            },
            "3": {
                "slope": 0.05161059647798538,
                "before_mean": {
                    "x": 0.5930544137954712,
                    "y": -0.24718071520328522
                },
                "after_mean": {
                    "x": 11.078492164611816,
                    "y": 0.2939789593219757
                }
            },
            "4": {
                "slope": 0.06279179453849792,
                "before_mean": {
                    "x": -0.1425158828496933,
                    "y": -1.0558658838272095
                },
                "after_mean": {
                    "x": 12.01577377319336,
                    "y": -0.2924250662326813
                }
            },
            "5": {
                "slope": 0.004628126975148916,
                "before_mean": {
                    "x": -0.6617462038993835,
                    "y": -0.44337671995162964
                },
                "after_mean": {
                    "x": 17.617225646972656,
                    "y": -0.35877931118011475
                }
            },
            "6": {
                "slope": 0.016635481268167496,
                "before_mean": {
                    "x": -1.0790977478027344,
                    "y": -0.6554372906684875
                },
                "after_mean": {
                    "x": 19.11764907836914,
                    "y": -0.31945469975471497
                }
            },
            "7": {
                "slope": -0.0004334973928052932,
                "before_mean": {
                    "x": -1.1615931987762451,
                    "y": -1.356461524963379
                },
                "after_mean": {
                    "x": 16.83210563659668,
                    "y": -1.3642617464065552
                }
            },
            "8": {
                "slope": 0.0328722819685936,
                "before_mean": {
                    "x": -1.2431129217147827,
                    "y": -1.9848408699035645
                },
                "after_mean": {
                    "x": 15.832854270935059,
                    "y": -1.4235148429870605
                }
            },
            "9": {
                "slope": -0.03984104469418526,
                "before_mean": {
                    "x": -1.4479291439056396,
                    "y": 2.5382065773010254
                },
                "after_mean": {
                    "x": 17.116455078125,
                    "y": 1.7985820770263672
                }
            },
            "10": {
                "slope": 0.12816458940505981,
                "before_mean": {
                    "x": -2.549137830734253,
                    "y": -3.8437323570251465
                },
                "after_mean": {
                    "x": 16.53123664855957,
                    "y": -1.3983041048049927
                }
            },
            "11": {
                "slope": -0.21191492676734924,
                "before_mean": {
                    "x": -2.9274566173553467,
                    "y": 6.596340656280518
                },
                "after_mean": {
                    "x": 14.878003120422363,
                    "y": 2.8230979442596436
                }
            },
            "12": {
                "slope": -0.23190921545028687,
                "before_mean": {
                    "x": -0.14012223482131958,
                    "y": -10.802718162536621
                },
                "after_mean": {
                    "x": 12.19186019897461,
                    "y": -13.662618637084961
                }
            }
        },
        "company_name": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.181813582777977,
                "before_mean": {
                    "x": -0.3294779360294342,
                    "y": 1.663957953453064
                },
                "after_mean": {
                    "x": 5.806825637817383,
                    "y": 0.5482946038246155
                }
            },
            "2": {
                "slope": -0.05369773879647255,
                "before_mean": {
                    "x": 0.5753490328788757,
                    "y": 3.21683931350708
                },
                "after_mean": {
                    "x": 8.4434175491333,
                    "y": 2.794341802597046
                }
            },
            "3": {
                "slope": -0.17016816139221191,
                "before_mean": {
                    "x": -0.07348614186048508,
                    "y": 10.05516529083252
                },
                "after_mean": {
                    "x": 12.524827003479004,
                    "y": 7.9113335609436035
                }
            },
            "4": {
                "slope": -0.17275622487068176,
                "before_mean": {
                    "x": 0.2974933981895447,
                    "y": 13.126106262207031
                },
                "after_mean": {
                    "x": 14.66601276397705,
                    "y": 10.643855094909668
                }
            },
            "5": {
                "slope": -0.08726342022418976,
                "before_mean": {
                    "x": -0.005544041283428669,
                    "y": 13.811084747314453
                },
                "after_mean": {
                    "x": 18.436477661132812,
                    "y": 12.201770782470703
                }
            },
            "6": {
                "slope": -0.07066667824983597,
                "before_mean": {
                    "x": 0.03687826544046402,
                    "y": 14.052286148071289
                },
                "after_mean": {
                    "x": 20.024616241455078,
                    "y": 12.639819145202637
                }
            },
            "7": {
                "slope": -0.08037085831165314,
                "before_mean": {
                    "x": 0.19388604164123535,
                    "y": 15.101880073547363
                },
                "after_mean": {
                    "x": 18.947654724121094,
                    "y": 13.594623565673828
                }
            },
            "8": {
                "slope": -0.05716441944241524,
                "before_mean": {
                    "x": 0.5720710754394531,
                    "y": 15.468562126159668
                },
                "after_mean": {
                    "x": 18.84173011779785,
                    "y": 14.424187660217285
                }
            },
            "9": {
                "slope": 0.04576825350522995,
                "before_mean": {
                    "x": 0.45377764105796814,
                    "y": -16.039541244506836
                },
                "after_mean": {
                    "x": 20.79619598388672,
                    "y": -15.108504295349121
                }
            },
            "10": {
                "slope": 0.06905907392501831,
                "before_mean": {
                    "x": 0.9285802841186523,
                    "y": 15.553605079650879
                },
                "after_mean": {
                    "x": 21.765594482421875,
                    "y": 16.992589950561523
                }
            },
            "11": {
                "slope": -0.20392252504825592,
                "before_mean": {
                    "x": 1.7875428199768066,
                    "y": -14.331734657287598
                },
                "after_mean": {
                    "x": 21.509841918945312,
                    "y": -18.35355567932129
                }
            },
            "12": {
                "slope": -0.2400551289319992,
                "before_mean": {
                    "x": -0.3349672853946686,
                    "y": -17.474428176879883
                },
                "after_mean": {
                    "x": 7.392708778381348,
                    "y": -19.329496383666992
                }
            }
        },
        "company_city": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.2406834214925766,
                "before_mean": {
                    "x": -0.01935647241771221,
                    "y": 2.1352880001068115
                },
                "after_mean": {
                    "x": 5.9433393478393555,
                    "y": 0.7001659870147705
                }
            },
            "2": {
                "slope": -0.04178844019770622,
                "before_mean": {
                    "x": 0.8182166814804077,
                    "y": 2.9132513999938965
                },
                "after_mean": {
                    "x": 8.055691719055176,
                    "y": 2.6108086109161377
                }
            },
            "3": {
                "slope": -0.13504156470298767,
                "before_mean": {
                    "x": 0.19635602831840515,
                    "y": 9.33366584777832
                },
                "after_mean": {
                    "x": 12.325417518615723,
                    "y": 7.695738315582275
                }
            },
            "4": {
                "slope": -0.09829545021057129,
                "before_mean": {
                    "x": 0.5373914837837219,
                    "y": 11.510054588317871
                },
                "after_mean": {
                    "x": 14.710685729980469,
                    "y": 10.116884231567383
                }
            },
            "5": {
                "slope": -0.025955060496926308,
                "before_mean": {
                    "x": 0.4134378433227539,
                    "y": 11.817691802978516
                },
                "after_mean": {
                    "x": 18.538095474243164,
                    "y": 11.347265243530273
                }
            },
            "6": {
                "slope": -0.011771164834499359,
                "before_mean": {
                    "x": 0.43999531865119934,
                    "y": 12.074993133544922
                },
                "after_mean": {
                    "x": 20.26287269592285,
                    "y": 11.841654777526855
                }
            },
            "7": {
                "slope": -0.011743700131773949,
                "before_mean": {
                    "x": 0.5771615505218506,
                    "y": 13.129383087158203
                },
                "after_mean": {
                    "x": 19.25224494934082,
                    "y": 12.91006851196289
                }
            },
            "8": {
                "slope": 0.015762027353048325,
                "before_mean": {
                    "x": 0.8116615414619446,
                    "y": 13.52746295928955
                },
                "after_mean": {
                    "x": 19.035388946533203,
                    "y": 13.814705848693848
                }
            },
            "9": {
                "slope": -0.02244136482477188,
                "before_mean": {
                    "x": 0.8736082315444946,
                    "y": -13.981158256530762
                },
                "after_mean": {
                    "x": 20.845834732055664,
                    "y": -14.429362297058105
                }
            },
            "10": {
                "slope": 0.11563045531511307,
                "before_mean": {
                    "x": 2.3465356826782227,
                    "y": 15.069013595581055
                },
                "after_mean": {
                    "x": 22.701494216918945,
                    "y": 17.422666549682617
                }
            },
            "11": {
                "slope": -0.23698925971984863,
                "before_mean": {
                    "x": 2.7469022274017334,
                    "y": -15.077603340148926
                },
                "after_mean": {
                    "x": 22.261545181274414,
                    "y": -19.702363967895508
                }
            },
            "12": {
                "slope": 0.17034286260604858,
                "before_mean": {
                    "x": -3.0533463954925537,
                    "y": 29.018653869628906
                },
                "after_mean": {
                    "x": 5.751561164855957,
                    "y": 30.51850700378418
                }
            }
        },
        "all": {
            "0": {
                "slope": 0.049001988023519516,
                "before_mean": {
                    "x": -6.412790298782056e-10,
                    "y": -1.3086962624697662e-08
                },
                "after_mean": {
                    "x": 0.02281045727431774,
                    "y": 0.0011177447158843279
                }
            },
            "1": {
                "slope": -0.13429927825927734,
                "before_mean": {
                    "x": 5.08626296635839e-09,
                    "y": -3.2552083695236433e-08
                },
                "after_mean": {
                    "x": 5.959249973297119,
                    "y": -0.8003230690956116
                }
            },
            "2": {
                "slope": 0.13016416132450104,
                "before_mean": {
                    "x": -6.917317563193137e-08,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 7.373711109161377,
                    "y": 0.959792971611023
                }
            },
            "3": {
                "slope": 0.04050707817077637,
                "before_mean": {
                    "x": -4.2724607851596375e-08,
                    "y": -5.859375278305379e-07
                },
                "after_mean": {
                    "x": 11.673298835754395,
                    "y": 0.47285062074661255
                }
            },
            "4": {
                "slope": 0.04827319458127022,
                "before_mean": {
                    "x": 1.9938151751830446e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 13.330937385559082,
                    "y": 0.6435271501541138
                }
            },
            "5": {
                "slope": 0.020954744890332222,
                "before_mean": {
                    "x": 1.3987222757805284e-07,
                    "y": 4.557291788387374e-07
                },
                "after_mean": {
                    "x": 17.948774337768555,
                    "y": 0.3761124312877655
                }
            },
            "6": {
                "slope": 0.019595615565776825,
                "before_mean": {
                    "x": -1.678466787780053e-08,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 19.836381912231445,
                    "y": 0.38870617747306824
                }
            },
            "7": {
                "slope": 0.008487354032695293,
                "before_mean": {
                    "x": -2.3905437274152064e-07,
                    "y": 7.81249980263965e-07
                },
                "after_mean": {
                    "x": 17.806840896606445,
                    "y": 0.151133731007576
                }
            },
            "8": {
                "slope": 0.03041466698050499,
                "before_mean": {
                    "x": -5.54402674879384e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 17.115253448486328,
                    "y": 0.5205548405647278
                }
            },
            "9": {
                "slope": -0.03223445639014244,
                "before_mean": {
                    "x": 6.713867151120212e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.172060012817383,
                    "y": -0.6180011630058289
                }
            },
            "10": {
                "slope": 0.11495797336101532,
                "before_mean": {
                    "x": -2.4414063659605745e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 19.33735466003418,
                    "y": 2.222982883453369
                }
            },
            "11": {
                "slope": -0.20868496596813202,
                "before_mean": {
                    "x": 8.138020923809108e-09,
                    "y": -4.557291788387374e-07
                },
                "after_mean": {
                    "x": 18.118743896484375,
                    "y": -3.7811098098754883
                }
            },
            "12": {
                "slope": -0.10298949480056763,
                "before_mean": {
                    "x": 1.627604149234685e-07,
                    "y": -6.510416739047287e-08
                },
                "after_mean": {
                    "x": 11.390741348266602,
                    "y": -1.1731268167495728
                }
            }
        }
    }
}

==> images/appendix/residual_stream_shift/c/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "birth_city": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "university": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "major": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "company_name": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "company_city": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "all": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134008646011353,
                    "y": -7.782767352182418e-05
                }
            }
        },
        "1": {
            "birthday": {
                "slope": 0.06715185195207596,
                "before_mean": {
                    "x": -0.48722636699676514,
                    "y": -5.922117710113525
                },
                "after_mean": {
                    "x": 1.3112061023712158,
                    "y": -5.801349639892578
                }
            },
            "birth_city": {
                "slope": 0.07206648588180542,
                "before_mean": {
                    "x": 0.0018245555693283677,
                    "y": 0.17109514772891998
                },
                "after_mean": {
                    "x": 1.7304085493087769,
                    "y": 0.2956681251525879
                }
            },
            "university": {
                "slope": 0.06655123829841614,
                "before_mean": {
                    "x": -0.019384384155273438,
                    "y": 1.6944078207015991
                },
                "after_mean": {
                    "x": 1.6656429767608643,
                    "y": 1.8065484762191772
                }
            },
            "major": {
                "slope": 0.09816961735486984,
                "before_mean": {
                    "x": 0.09018252044916153,
                    "y": 0.08572671562433243
                },
                "after_mean": {
                    "x": 1.8455370664596558,
                    "y": 0.2580491900444031
                }
            },
            "company_name": {
                "slope": 0.09819930791854858,
                "before_mean": {
                    "x": 0.017060622572898865,
                    "y": 1.7520562410354614
                },
                "after_mean": {
                    "x": 1.7554720640182495,
                    "y": 1.9227670431137085
                }
            },
            "company_city": {
                "slope": 0.09263371676206589,
                "before_mean": {
                    "x": 0.3975430727005005,
                    "y": 2.218832015991211
                },
                "after_mean": {
                    "x": 2.0853002071380615,
                    "y": 2.3751752376556396
                }
            },
            "all": {
                "slope": 0.08244115859270096,
                "before_mean": {
                    "x": 6.103515470812226e-09,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 1.7322611808776855,
                    "y": 0.1428096741437912
                }
            }
        },
        "2": {
            "birthday": {
                "slope": 0.0008063136483542621,
                "before_mean": {
                    "x": 0.3795219361782074,
                    "y": -10.768813133239746
                },
                "after_mean": {
                    "x": 5.645162582397461,
                    "y": -10.764567375183105
                }
            },
            "birth_city": {
                "slope": -0.05142717435956001,
                "before_mean": {
                    "x": 0.08786652982234955,
                    "y": -0.015990909188985825
                },
                "after_mean": {
                    "x": 5.326695442199707,
                    "y": -0.2854090929031372
                }
            },
            "university": {
                "slope": -0.0457049235701561,
                "before_mean": {
                    "x": -0.024393655359745026,
                    "y": 3.156900405883789
                },
                "after_mean": {
                    "x": 5.49798059463501,
                    "y": 2.904500722885132
                }
            },
            "major": {
                "slope": -0.03879699110984802,
                "before_mean": {
                    "x": -0.2527236044406891,
                    "y": 1.331138253211975
                },
                "after_mean": {
                    "x": 4.937144756317139,
                    "y": 1.1297869682312012
                }
            },
            "company_name": {
                "slope": -0.02075432427227497,
                "before_mean": {
                    "x": -0.5926311612129211,
                    "y": 3.4201035499572754
                },
                "after_mean": {
                    "x": 4.95892858505249,
                    "y": 3.304884672164917
                }
            },
            "company_city": {
                "slope": -0.062431104481220245,
                "before_mean": {
                    "x": 0.4023590385913849,
                    "y": 2.876664161682129
                },
                "after_mean": {
                    "x": 6.358307361602783,
                    "y": 2.5048277378082275
                }
            },
            "all": {
                "slope": -0.03685274347662926,
                "before_mean": {
                    "x": -1.5869140668200998e-07,
                    "y": 2.278645894193687e-07
                },
                "after_mean": {
                    "x": 5.454036235809326,
                    "y": -0.20099596679210663
                }
            }
        },
        "3": {
            "birthday": {
                "slope": -0.10822764784097672,
                "before_mean": {
                    "x": 2.8062095642089844,
                    "y": -11.835823059082031
                },
                "after_mean": {
                    "x": 23.557971954345703,
                    "y": -14.081737518310547
                }
            },
            "birth_city": {
                "slope": -0.12681598961353302,
                "before_mean": {
                    "x": -0.8010900616645813,
                    "y": -8.893837928771973
                },
                "after_mean": {
                    "x": 29.232833862304688,
                    "y": -12.702619552612305
                }
            },
            "university": {
                "slope": -0.09892457723617554,
                "before_mean": {
                    "x": 0.37037643790245056,
                    "y": -0.08573965728282928
                },
                "after_mean": {
                    "x": 32.35865783691406,
                    "y": -3.250166893005371
                }
            },
            "major": {
                "slope": -0.10874427109956741,
                "before_mean": {
                    "x": -0.7737360596656799,
                    "y": -0.8931710124015808
                },
                "after_mean": {
                    "x": 24.94269371032715,
                    "y": -3.689685583114624
                }
            },
            "company_name": {
                "slope": -0.06676996499300003,
                "before_mean": {
                    "x": -2.3184549808502197,
                    "y": 11.819345474243164
                },
                "after_mean": {
                    "x": 27.49591827392578,
                    "y": 9.828640937805176
                }
            },
            "company_city": {
                "slope": -0.0992351695895195,
                "before_mean": {
                    "x": 0.7166972756385803,
                    "y": 9.889226913452148
                },
                "after_mean": {
                    "x": 39.10926818847656,
                    "y": 6.079333782196045
                }
            },
            "all": {
                "slope": -0.100829117000103,
                "before_mean": {
                    "x": 3.25520829846937e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 29.44955825805664,
                    "y": -2.9693727493286133
                }
            }
        },
        "4": {
            "birthday": {
                "slope": -0.04684846103191376,
                "before_mean": {
                    "x": 3.9929866790771484,
                    "y": -10.66954231262207
                },
                "after_mean": {
                    "x": 46.990821838378906,
                    "y": -12.683924674987793
                }
            },
            "birth_city": {
                "slope": -0.017500154674053192,
                "before_mean": {
                    "x": -1.7314869165420532,
                    "y": -14.791948318481445
                },
                "after_mean": {
                    "x": 58.56809997558594,
                    "y": -15.847200393676758
                }
            },
            "university": {
                "slope": -0.05200338736176491,
                "before_mean": {
                    "x": 1.0234441757202148,
                    "y": -0.5235100388526917
                },
                "after_mean": {
                    "x": 66.97267150878906,
                    "y": -3.9530930519104004
                }
            },
            "major": {
                "slope": -0.04944486916065216,
                "before_mean": {
                    "x": -1.5285365581512451,
                    "y": -1.8071558475494385
                },
                "after_mean": {
                    "x": 54.9437370300293,
                    "y": -4.599420070648193
                }
            },
            "company_name": {
                "slope": -0.08889731019735336,
                "before_mean": {
                    "x": -2.309835195541382,
                    "y": 15.373698234558105
                },
                "after_mean": {
                    "x": 54.10963821411133,
                    "y": 10.358159065246582
                }
            },
            "company_city": {
                "slope": -0.09592249989509583,
                "before_mean": {
                    "x": 0.5534240007400513,
                    "y": 12.418457984924316
                },
                "after_mean": {
                    "x": 75.4255599975586,
                    "y": 5.23653507232666
                }
            },
            "all": {
                "slope": -0.06019134446978569,
                "before_mean": {
                    "x": -5.940755158917455e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 59.50175857543945,
                    "y": -3.5814905166625977
                }
            }
        },
        "5": {
            "birthday": {
                "slope": -0.08937176316976547,
                "before_mean": {
                    "x": 6.074824810028076,
                    "y": -12.31200122833252
                },
                "after_mean": {
                    "x": 67.89962768554688,
                    "y": -17.837392807006836
                }
            },
            "birth_city": {
                "slope": -0.04989165812730789,
                "before_mean": {
                    "x": -1.7788363695144653,
                    "y": -17.04671859741211
                },
                "after_mean": {
                    "x": 86.86656951904297,
                    "y": -21.469385147094727
                }
            },
            "university": {
                "slope": -0.09166369587182999,
                "before_mean": {
                    "x": 0.2697615325450897,
                    "y": 0.5267983078956604
                },
                "after_mean": {
                    "x": 96.11686706542969,
                    "y": -8.258901596069336
                }
            },
            "major": {
                "slope": -0.09281562268733978,
                "before_mean": {
                    "x": -1.8920742273330688,
                    "y": -0.8701213598251343
                },
                "after_mean": {
                    "x": 81.68268585205078,
                    "y": -8.627164840698242
                }
            },
            "company_name": {
                "slope": -0.12304804474115372,
                "before_mean": {
                    "x": -3.1098499298095703,
                    "y": 16.430761337280273
                },
                "after_mean": {
                    "x": 79.27007293701172,
                    "y": 6.294073581695557
                }
            },
            "company_city": {
                "slope": -0.1459701955318451,
                "before_mean": {
                    "x": 0.4361709952354431,
                    "y": 13.271279335021973
                },
                "after_mean": {
                    "x": 103.68814849853516,
                    "y": -1.8004310131072998
                }
            },
            "all": {
                "slope": -0.10028475522994995,
                "before_mean": {
                    "x": -6.347656267280399e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 85.92066955566406,
                    "y": -8.616533279418945
                }
            }
        },
        "6": {
            "birthday": {
                "slope": -0.11300376057624817,
                "before_mean": {
                    "x": 7.009611129760742,
                    "y": -13.098993301391602
                },
                "after_mean": {
                    "x": 79.14977264404297,
                    "y": -21.251102447509766
                }
            },
            "birth_city": {
                "slope": -0.07244202494621277,
                "before_mean": {
                    "x": -1.958541750907898,
                    "y": -16.96808433532715
                },
                "after_mean": {
                    "x": 105.53884887695312,
                    "y": -24.755413055419922
                }
            },
            "university": {
                "slope": -0.10448943078517914,
                "before_mean": {
                    "x": -0.04010991379618645,
                    "y": 0.6683009266853333
                },
                "after_mean": {
                    "x": 117.13911437988281,
                    "y": -11.575689315795898
                }
            },
            "major": {
                "slope": -0.1080557182431221,
                "before_mean": {
                    "x": -2.3168983459472656,
                    "y": -0.7946260571479797
                },
                "after_mean": {
                    "x": 97.94055938720703,
                    "y": -11.628018379211426
                }
            },
            "company_name": {
                "slope": -0.13208860158920288,
                "before_mean": {
                    "x": -3.2755935192108154,
                    "y": 16.69586753845215
                },
                "after_mean": {
                    "x": 94.80549621582031,
                    "y": 3.7404730319976807
                }
            },
            "company_city": {
                "slope": -0.15238867700099945,
                "before_mean": {
                    "x": 0.581527054309845,
                    "y": 13.49753475189209
                },
                "after_mean": {
                    "x": 135.18145751953125,
                    "y": -7.013970375061035
                }
            },
            "all": {
                "slope": -0.11509823054075241,
                "before_mean": {
                    "x": -8.300781360048859e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 104.9592056274414,
                    "y": -12.080618858337402
                }
            }
        },
        "7": {
            "birthday": {
                "slope": -0.12775258719921112,
                "before_mean": {
                    "x": 7.693313121795654,
                    "y": -13.597631454467773
                },
                "after_mean": {
                    "x": 80.98179626464844,
                    "y": -22.960424423217773
                }
            },
            "birth_city": {
                "slope": -0.08780127018690109,
                "before_mean": {
                    "x": -1.5768131017684937,
                    "y": -16.500770568847656
                },
                "after_mean": {
                    "x": 107.16172790527344,
                    "y": -26.048152923583984
                }
            },
            "university": {
                "slope": -0.11003153771162033,
                "before_mean": {
                    "x": -0.83612060546875,
                    "y": -0.9342343807220459
                },
                "after_mean": {
                    "x": 118.2945785522461,
                    "y": -14.04236888885498
                }
            },
            "major": {
                "slope": -0.1182166039943695,
                "before_mean": {
                    "x": -2.347029209136963,
                    "y": -1.5512974262237549
                },
                "after_mean": {
                    "x": 99.15467834472656,
                    "y": -13.550484657287598
                }
            },
            "company_name": {
                "slope": -0.1497461497783661,
                "before_mean": {
                    "x": -3.3178460597991943,
                    "y": 17.78861427307129
                },
                "after_mean": {
                    "x": 95.5729751586914,
                    "y": 2.9800946712493896
                }
            },
            "company_city": {
                "slope": -0.17943300306797028,
                "before_mean": {
                    "x": 0.38449129462242126,
                    "y": 14.795318603515625
                },
                "after_mean": {
                    "x": 137.81004333496094,
                    "y": -9.863362312316895
                }
            },
            "all": {
                "slope": -0.13065393269062042,
                "before_mean": {
                    "x": -7.975260700732179e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 106.49596405029297,
                    "y": -13.914115905761719
                }
            }
        },
        "8": {
            "birthday": {
                "slope": 0.12141028046607971,
                "before_mean": {
                    "x": 8.192468643188477,
                    "y": 13.474175453186035
                },
                "after_mean": {
                    "x": 85.09403228759766,
                    "y": 22.810815811157227
                }
            },
            "birth_city": {
                "slope": 0.0832420289516449,
                "before_mean": {
                    "x": -1.9592695236206055,
                    "y": 16.185293197631836
                },
                "after_mean": {
                    "x": 114.395263671875,
                    "y": 25.870880126953125
                }
            },
            "university": {
                "slope": 0.10013440996408463,
                "before_mean": {
                    "x": -1.2877717018127441,
                    "y": 1.5296663045883179
                },
                "after_mean": {
                    "x": 126.349853515625,
                    "y": 14.31058406829834
                }
            },
            "major": {
                "slope": 0.10925540328025818,
                "before_mean": {
                    "x": -2.3831944465637207,
                    "y": 2.0837292671203613
                },
                "after_mean": {
                    "x": 105.17054748535156,
                    "y": 13.83455753326416
                }
            },
            "company_name": {
                "slope": 0.14094021916389465,
                "before_mean": {
                    "x": -3.1969761848449707,
                    "y": -18.138015747070312
                },
                "after_mean": {
                    "x": 101.07459259033203,
                    "y": -3.441957712173462
                }
            },
            "company_city": {
                "slope": 0.16986100375652313,
                "before_mean": {
                    "x": 0.634746789932251,
                    "y": -15.134849548339844
                },
                "after_mean": {
                    "x": 149.98159790039062,
                    "y": 10.233356475830078
                }
            },
            "all": {
                "slope": 0.12259551882743835,
                "before_mean": {
                    "x": 5.53385405055451e-07,
                    "y": 5.208333391237829e-07
                },
                "after_mean": {
                    "x": 113.67765045166016,
                    "y": 13.936371803283691
                }
            }
        },
        "9": {
            "birthday": {
                "slope": -0.1447811722755432,
                "before_mean": {
                    "x": 9.369804382324219,
                    "y": -13.562921524047852
                },
                "after_mean": {
                    "x": 94.45162200927734,
                    "y": -25.881166458129883
                }
            },
            "birth_city": {
                "slope": -0.11045229434967041,
                "before_mean": {
                    "x": -1.9989399909973145,
                    "y": -15.102367401123047
                },
                "after_mean": {
                    "x": 126.10514831542969,
                    "y": -29.251758575439453
                }
            },
            "university": {
                "slope": -0.11727756261825562,
                "before_mean": {
                    "x": -2.0218160152435303,
                    "y": -3.2439067363739014
                },
                "after_mean": {
                    "x": 139.6400146484375,
                    "y": -19.8576602935791
                }
            },
            "major": {
                "slope": -0.13019326329231262,
                "before_mean": {
                    "x": -2.418077230453491,
                    "y": -2.3465349674224854
                },
                "after_mean": {
                    "x": 116.03221130371094,
                    "y": -17.767963409423828
                }
            },
            "company_name": {
                "slope": -0.16039660573005676,
                "before_mean": {
                    "x": -3.5582523345947266,
                    "y": 18.81301498413086
                },
                "after_mean": {
                    "x": 111.79534912109375,
                    "y": 0.3106893002986908
                }
            },
            "company_city": {
                "slope": -0.19087950885295868,
                "before_mean": {
                    "x": 0.6272682547569275,
                    "y": 15.442715644836426
                },
                "after_mean": {
                    "x": 169.08120727539062,
                    "y": -16.711688995361328
                }
            },
            "all": {
                "slope": -0.1441800892353058,
                "before_mean": {
                    "x": -1.98567704501329e-06,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 126.18426513671875,
                    "y": -18.19325828552246
                }
            }
        },
        "10": {
            "birthday": {
                "slope": 0.05549020320177078,
                "before_mean": {
                    "x": 10.236723899841309,
                    "y": 10.738329887390137
                },
                "after_mean": {
                    "x": 101.75447845458984,
                    "y": 15.816668510437012
                }
            },
            "birth_city": {
                "slope": 0.02159334532916546,
                "before_mean": {
                    "x": -3.034472942352295,
                    "y": 14.88042163848877
                },
                "after_mean": {
                    "x": 136.13876342773438,
                    "y": 17.885637283325195
                }
            },
            "university": {
                "slope": 0.022355590015649796,
                "before_mean": {
                    "x": -3.260446071624756,
                    "y": 6.196893692016602
                },
                "after_mean": {
                    "x": 149.401611328125,
                    "y": 9.60974407196045
                }
            },
            "major": {
                "slope": 0.03773948922753334,
                "before_mean": {
                    "x": -3.209150791168213,
                    "y": 3.5120038986206055
                },
                "after_mean": {
                    "x": 125.90393829345703,
                    "y": 8.384665489196777
                }
            },
            "company_name": {
                "slope": 0.06594667583703995,
                "before_mean": {
                    "x": -3.3340604305267334,
                    "y": -18.478269577026367
                },
                "after_mean": {
                    "x": 120.9485092163086,
                    "y": -10.282247543334961
                }
            },
            "company_city": {
                "slope": 0.1054638996720314,
                "before_mean": {
                    "x": 2.6014022827148438,
                    "y": -16.84937858581543
                },
                "after_mean": {
                    "x": 180.2395782470703,
                    "y": 1.885035753250122
                }
            },
            "all": {
                "slope": 0.053168222308158875,
                "before_mean": {
                    "x": -6.591797045985004e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 135.7311553955078,
                    "y": 7.216584205627441
                }
            }
        },
        "11": {
            "birthday": {
                "slope": -0.0002744158264249563,
                "before_mean": {
                    "x": 11.635425567626953,
                    "y": -8.245989799499512
                },
                "after_mean": {
                    "x": 109.01301574707031,
                    "y": -8.272711753845215
                }
            },
            "birth_city": {
                "slope": 0.03280462697148323,
                "before_mean": {
                    "x": -3.5202934741973877,
                    "y": -12.98531723022461
                },
                "after_mean": {
                    "x": 144.59414672851562,
                    "y": -8.12647819519043
                }
            },
            "university": {
                "slope": 0.03767329081892967,
                "before_mean": {
                    "x": -4.375880718231201,
                    "y": -7.393136501312256
                },
                "after_mean": {
                    "x": 157.36244201660156,
                    "y": -1.2999213933944702
                }
            },
            "major": {
                "slope": 0.02669161558151245,
                "before_mean": {
                    "x": -3.9242441654205322,
                    "y": -6.097531318664551
                },
                "after_mean": {
                    "x": 133.25621032714844,
                    "y": -2.4359633922576904
                }
            },
            "company_name": {
                "slope": 0.00039885190199129283,
                "before_mean": {
                    "x": -3.0013959407806396,
                    "y": 17.496980667114258
                },
                "after_mean": {
                    "x": 128.6832275390625,
                    "y": 17.549503326416016
                }
            },
            "company_city": {
                "slope": -0.040024470537900925,
                "before_mean": {
                    "x": 3.1863911151885986,
                    "y": 17.22499656677246
                },
                "after_mean": {
                    "x": 188.48988342285156,
                    "y": 9.808321952819824
                }
            },
            "all": {
                "slope": 0.008384904824197292,
                "before_mean": {
                    "x": 5.615234499600774e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 143.5664825439453,
                    "y": 1.2037913799285889
                }
            }
        },
        "12": {
            "birthday": {
                "slope": 0.5134158134460449,
                "before_mean": {
                    "x": 9.411357879638672,
                    "y": -31.25525665283203
                },
                "after_mean": {
                    "x": 32.43980026245117,
                    "y": -19.432090759277344
                }
            },
            "birth_city": {
                "slope": -0.5709726214408875,
                "before_mean": {
                    "x": -3.153367280960083,
                    "y": 22.731266021728516
                },
                "after_mean": {
                    "x": 31.701000213623047,
                    "y": 2.8303768634796143
                }
            },
            "university": {
                "slope": -0.13857731223106384,
                "before_mean": {
                    "x": -3.155150890350342,
                    "y": 2.153677225112915
                },
                "after_mean": {
                    "x": 32.33821487426758,
                    "y": -2.7648980617523193
                }
            },
            "major": {
                "slope": 0.13424567878246307,
                "before_mean": {
                    "x": 3.487276554107666,
                    "y": -12.157255172729492
                },
                "after_mean": {
                    "x": 33.74089431762695,
                    "y": -8.095837593078613
                }
            },
            "company_name": {
                "slope": 0.1406746655702591,
                "before_mean": {
                    "x": -3.808035135269165,
                    "y": -10.550531387329102
                },
                "after_mean": {
                    "x": 32.15473175048828,
                    "y": -5.491480827331543
                }
            },
            "company_city": {
                "slope": -0.900488555431366,
                "before_mean": {
                    "x": -2.782078504562378,
                    "y": 29.07810401916504
                },
                "after_mean": {
                    "x": 30.023990631103516,
                    "y": -0.4633842706680298
                }
            },
            "all": {
                "slope": -0.1736878901720047,
                "before_mean": {
                    "x": 3.41796862812771e-07,
                    "y": 1.627604149234685e-07
                },
                "after_mean": {
                    "x": 32.06644058227539,
                    "y": -5.569552421569824
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.06715185195207596,
                "before_mean": {
                    "x": -0.48722636699676514,
                    "y": -5.922117710113525
                },
                "after_mean": {
                    "x": 1.3112061023712158,
                    "y": -5.801349639892578
                }
            },
            "2": {
                "slope": 0.0008063136483542621,
                "before_mean": {
                    "x": 0.3795219361782074,
                    "y": -10.768813133239746
                },
                "after_mean": {
                    "x": 5.645162582397461,
                    "y": -10.764567375183105
                }
            },
            "3": {
                "slope": -0.10822764784097672,
                "before_mean": {
                    "x": 2.8062095642089844,
                    "y": -11.835823059082031
                },
                "after_mean": {
                    "x": 23.557971954345703,
                    "y": -14.081737518310547
                }
            },
            "4": {
                "slope": -0.04684846103191376,
                "before_mean": {
                    "x": 3.9929866790771484,
                    "y": -10.66954231262207
                },
                "after_mean": {
                    "x": 46.990821838378906,
                    "y": -12.683924674987793
                }
            },
            "5": {
                "slope": -0.08937176316976547,
                "before_mean": {
                    "x": 6.074824810028076,
                    "y": -12.31200122833252
                },
                "after_mean": {
                    "x": 67.89962768554688,
                    "y": -17.837392807006836
                }
            },
            "6": {
                "slope": -0.11300376057624817,
                "before_mean": {
                    "x": 7.009611129760742,
                    "y": -13.098993301391602
                },
                "after_mean": {
                    "x": 79.14977264404297,
                    "y": -21.251102447509766
                }
            },
            "7": {
                "slope": -0.12775258719921112,
                "before_mean": {
                    "x": 7.693313121795654,
                    "y": -13.597631454467773
                },
                "after_mean": {
                    "x": 80.98179626464844,
                    "y": -22.960424423217773
                }
            },
            "8": {
                "slope": 0.12141028046607971,
                "before_mean": {
                    "x": 8.192468643188477,
                    "y": 13.474175453186035
                },
                "after_mean": {
                    "x": 85.09403228759766,
                    "y": 22.810815811157227
                }
            },
            "9": {
                "slope": -0.1447811722755432,
                "before_mean": {
                    "x": 9.369804382324219,
                    "y": -13.562921524047852
                },
                "after_mean": {
                    "x": 94.45162200927734,
                    "y": -25.881166458129883
                }
            },
            "10": {
                "slope": 0.05549020320177078,
                "before_mean": {
                    "x": 10.236723899841309,
                    "y": 10.738329887390137
                },
                "after_mean": {
                    "x": 101.75447845458984,
                    "y": 15.816668510437012
                }
            },
            "11": {
                "slope": -0.0002744158264249563,
                "before_mean": {
                    "x": 11.635425567626953,
                    "y": -8.245989799499512
                },
                "after_mean": {
                    "x": 109.01301574707031,
                    "y": -8.272711753845215
                }
            },
            "12": {
                "slope": 0.5134158134460449,
                "before_mean": {
                    "x": 9.411357879638672,
                    "y": -31.25525665283203
                },
                "after_mean": {
                    "x": 32.43980026245117,
                    "y": -19.432090759277344
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.07206648588180542,
                "before_mean": {
                    "x": 0.0018245555693283677,
                    "y": 0.17109514772891998
                },
                "after_mean": {
                    "x": 1.7304085493087769,
                    "y": 0.2956681251525879
                }
            },
            "2": {
                "slope": -0.05142717435956001,
                "before_mean": {
                    "x": 0.08786652982234955,
                    "y": -0.015990909188985825
                },
                "after_mean": {
                    "x": 5.326695442199707,
                    "y": -0.2854090929031372
                }
            },
            "3": {
                "slope": -0.12681598961353302,
                "before_mean": {
                    "x": -0.8010900616645813,
                    "y": -8.893837928771973
                },
                "after_mean": {
                    "x": 29.232833862304688,
                    "y": -12.702619552612305
                }
            },
            "4": {
                "slope": -0.017500154674053192,
                "before_mean": {
                    "x": -1.7314869165420532,
                    "y": -14.791948318481445
                },
                "after_mean": {
                    "x": 58.56809997558594,
                    "y": -15.847200393676758
                }
            },
            "5": {
                "slope": -0.04989165812730789,
                "before_mean": {
                    "x": -1.7788363695144653,
                    "y": -17.04671859741211
                },
                "after_mean": {
                    "x": 86.86656951904297,
                    "y": -21.469385147094727
                }
            },
            "6": {
                "slope": -0.07244202494621277,
                "before_mean": {
                    "x": -1.958541750907898,
                    "y": -16.96808433532715
                },
                "after_mean": {
                    "x": 105.53884887695312,
                    "y": -24.755413055419922
                }
            },
            "7": {
                "slope": -0.08780127018690109,
                "before_mean": {
                    "x": -1.5768131017684937,
                    "y": -16.500770568847656
                },
                "after_mean": {
                    "x": 107.16172790527344,
                    "y": -26.048152923583984
                }
            },
            "8": {
                "slope": 0.0832420289516449,
                "before_mean": {
                    "x": -1.9592695236206055,
                    "y": 16.185293197631836
                },
                "after_mean": {
                    "x": 114.395263671875,
                    "y": 25.870880126953125
                }
            },
            "9": {
                "slope": -0.11045229434967041,
                "before_mean": {
                    "x": -1.9989399909973145,
                    "y": -15.102367401123047
                },
                "after_mean": {
                    "x": 126.10514831542969,
                    "y": -29.251758575439453
                }
            },
            "10": {
                "slope": 0.02159334532916546,
                "before_mean": {
                    "x": -3.034472942352295,
                    "y": 14.88042163848877
                },
                "after_mean": {
                    "x": 136.13876342773438,
                    "y": 17.885637283325195
                }
            },
            "11": {
                "slope": 0.03280462697148323,
                "before_mean": {
                    "x": -3.5202934741973877,
                    "y": -12.98531723022461
                },
                "after_mean": {
                    "x": 144.59414672851562,
                    "y": -8.12647819519043
                }
            },
            "12": {
                "slope": -0.5709726214408875,
                "before_mean": {
                    "x": -3.153367280960083,
                    "y": 22.731266021728516
                },
                "after_mean": {
                    "x": 31.701000213623047,
                    "y": 2.8303768634796143
                }
            }
        },
        "university": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.06655123829841614,
                "before_mean": {
                    "x": -0.019384384155273438,
                    "y": 1.6944078207015991
                },
                "after_mean": {
                    "x": 1.6656429767608643,
                    "y": 1.8065484762191772
                }
            },
            "2": {
                "slope": -0.0457049235701561,
                "before_mean": {
                    "x": -0.024393655359745026,
                    "y": 3.156900405883789
                },
                "after_mean": {
                    "x": 5.49798059463501,
                    "y": 2.904500722885132
                }
            },
            "3": {
                "slope": -0.09892457723617554,
                "before_mean": {
                    "x": 0.37037643790245056,
                    "y": -0.08573965728282928
                },
                "after_mean": {
                    "x": 32.35865783691406,
                    "y": -3.250166893005371
                }
            },
            "4": {
                "slope": -0.05200338736176491,
                "before_mean": {
                    "x": 1.0234441757202148,
                    "y": -0.5235100388526917
                },
                "after_mean": {
                    "x": 66.97267150878906,
                    "y": -3.9530930519104004
                }
            },
            "5": {
                "slope": -0.09166369587182999,
                "before_mean": {
                    "x": 0.2697615325450897,
                    "y": 0.5267983078956604
                },
                "after_mean": {
                    "x": 96.11686706542969,
                    "y": -8.258901596069336
                }
            },
            "6": {
                "slope": -0.10448943078517914,
                "before_mean": {
                    "x": -0.04010991379618645,
                    "y": 0.6683009266853333
                },
                "after_mean": {
                    "x": 117.13911437988281,
                    "y": -11.575689315795898
                }
            },
            "7": {
                "slope": -0.11003153771162033,
                "before_mean": {
                    "x": -0.83612060546875,
                    "y": -0.9342343807220459
                },
                "after_mean": {
                    "x": 118.2945785522461,
                    "y": -14.04236888885498
                }
            },
            "8": {
                "slope": 0.10013440996408463,
                "before_mean": {
                    "x": -1.2877717018127441,
                    "y": 1.5296663045883179
                },
                "after_mean": {
                    "x": 126.349853515625,
                    "y": 14.31058406829834
                }
            },
            "9": {
                "slope": -0.11727756261825562,
                "before_mean": {
                    "x": -2.0218160152435303,
                    "y": -3.2439067363739014
                },
                "after_mean": {
                    "x": 139.6400146484375,
                    "y": -19.8576602935791
                }
            },
            "10": {
                "slope": 0.022355590015649796,
                "before_mean": {
                    "x": -3.260446071624756,
                    "y": 6.196893692016602
                },
                "after_mean": {
                    "x": 149.401611328125,
                    "y": 9.60974407196045
                }
            },
            "11": {
                "slope": 0.03767329081892967,
                "before_mean": {
                    "x": -4.375880718231201,
                    "y": -7.393136501312256
                },
                "after_mean": {
                    "x": 157.36244201660156,
                    "y": -1.2999213933944702
                }
            },
            "12": {
                "slope": -0.13857731223106384,
                "before_mean": {
                    "x": -3.155150890350342,
                    "y": 2.153677225112915
                },
                "after_mean": {
                    "x": 32.33821487426758,
                    "y": -2.7648980617523193
                }
            }
        },
        "major": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.09816961735486984,
                "before_mean": {
                    "x": 0.09018252044916153,
                    "y": 0.08572671562433243
                },
                "after_mean": {
                    "x": 1.8455370664596558,
                    "y": 0.2580491900444031
                }
            },
            "2": {
                "slope": -0.03879699110984802,
                "before_mean": {
                    "x": -0.2527236044406891,
                    "y": 1.331138253211975
                },
                "after_mean": {
                    "x": 4.937144756317139,
                    "y": 1.1297869682312012
                }
            },
            "3": {
                "slope": -0.10874427109956741,
                "before_mean": {
                    "x": -0.7737360596656799,
                    "y": -0.8931710124015808
                },
                "after_mean": {
                    "x": 24.94269371032715,
                    "y": -3.689685583114624
                }
            },
            "4": {
                "slope": -0.04944486916065216,
                "before_mean": {
                    "x": -1.5285365581512451,
                    "y": -1.8071558475494385
                },
                "after_mean": {
                    "x": 54.9437370300293,
                    "y": -4.599420070648193
                }
            },
            "5": {
                "slope": -0.09281562268733978,
                "before_mean": {
                    "x": -1.8920742273330688,
                    "y": -0.8701213598251343
                },
                "after_mean": {
                    "x": 81.68268585205078,
                    "y": -8.627164840698242
                }
            },
            "6": {
                "slope": -0.1080557182431221,
                "before_mean": {
                    "x": -2.3168983459472656,
                    "y": -0.7946260571479797
                },
                "after_mean": {
                    "x": 97.94055938720703,
                    "y": -11.628018379211426
                }
            },
            "7": {
                "slope": -0.1182166039943695,
                "before_mean": {
                    "x": -2.347029209136963,
                    "y": -1.5512974262237549
                },
                "after_mean": {
                    "x": 99.15467834472656,
                    "y": -13.550484657287598
                }
            },
            "8": {
                "slope": 0.10925540328025818,
                "before_mean": {
                    "x": -2.3831944465637207,
                    "y": 2.0837292671203613
                },
                "after_mean": {
                    "x": 105.17054748535156,
                    "y": 13.83455753326416
                }
            },
            "9": {
                "slope": -0.13019326329231262,
                "before_mean": {
                    "x": -2.418077230453491,
                    "y": -2.3465349674224854
                },
                "after_mean": {
                    "x": 116.03221130371094,
                    "y": -17.767963409423828
                }
            },
            "10": {
                "slope": 0.03773948922753334,
                "before_mean": {
                    "x": -3.209150791168213,
                    "y": 3.5120038986206055
                },
                "after_mean": {
                    "x": 125.90393829345703,
                    "y": 8.384665489196777
                }
            },
            "11": {
                "slope": 0.02669161558151245,
                "before_mean": {
                    "x": -3.9242441654205322,
                    "y": -6.097531318664551
                },
                "after_mean": {
                    "x": 133.25621032714844,
                    "y": -2.4359633922576904
                }
            },
            "12": {
                "slope": 0.13424567878246307,
                "before_mean": {
                    "x": 3.487276554107666,
                    "y": -12.157255172729492
                },
                "after_mean": {
                    "x": 33.74089431762695,
                    "y": -8.095837593078613
                }
            }
        },
        "company_name": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.09819930791854858,
                "before_mean": {
                    "x": 0.017060622572898865,
                    "y": 1.7520562410354614
                },
                "after_mean": {
                    "x": 1.7554720640182495,
                    "y": 1.9227670431137085
                }
            },
            "2": {
                "slope": -0.02075432427227497,
                "before_mean": {
                    "x": -0.5926311612129211,
                    "y": 3.4201035499572754
                },
                "after_mean": {
                    "x": 4.95892858505249,
                    "y": 3.304884672164917
                }
            },
            "3": {
                "slope": -0.06676996499300003,
                "before_mean": {
                    "x": -2.3184549808502197,
                    "y": 11.819345474243164
                },
                "after_mean": {
                    "x": 27.49591827392578,
                    "y": 9.828640937805176
                }
            },
            "4": {
                "slope": -0.08889731019735336,
                "before_mean": {
                    "x": -2.309835195541382,
                    "y": 15.373698234558105
                },
                "after_mean": {
                    "x": 54.10963821411133,
                    "y": 10.358159065246582
                }
            },
            "5": {
                "slope": -0.12304804474115372,
                "before_mean": {
                    "x": -3.1098499298095703,
                    "y": 16.430761337280273
                },
                "after_mean": {
                    "x": 79.27007293701172,
                    "y": 6.294073581695557
                }
            },
            "6": {
                "slope": -0.13208860158920288,
                "before_mean": {
                    "x": -3.2755935192108154,
                    "y": 16.69586753845215
                },
                "after_mean": {
                    "x": 94.80549621582031,
                    "y": 3.7404730319976807
                }
            },
            "7": {
                "slope": -0.1497461497783661,
                "before_mean": {
                    "x": -3.3178460597991943,
                    "y": 17.78861427307129
                },
                "after_mean": {
                    "x": 95.5729751586914,
                    "y": 2.9800946712493896
                }
            },
            "8": {
                "slope": 0.14094021916389465,
                "before_mean": {
                    "x": -3.1969761848449707,
                    "y": -18.138015747070312
                },
                "after_mean": {
                    "x": 101.07459259033203,
                    "y": -3.441957712173462
                }
            },
            "9": {
                "slope": -0.16039660573005676,
                "before_mean": {
                    "x": -3.5582523345947266,
                    "y": 18.81301498413086
                },
                "after_mean": {
                    "x": 111.79534912109375,
                    "y": 0.3106893002986908
                }
            },
            "10": {
                "slope": 0.06594667583703995,
                "before_mean": {
                    "x": -3.3340604305267334,
                    "y": -18.478269577026367
                },
                "after_mean": {
                    "x": 120.9485092163086,
                    "y": -10.282247543334961
                }
            },
            "11": {
                "slope": 0.00039885190199129283,
                "before_mean": {
                    "x": -3.0013959407806396,
                    "y": 17.496980667114258
                },
                "after_mean": {
                    "x": 128.6832275390625,
                    "y": 17.549503326416016
                }
            },
            "12": {
                "slope": 0.1406746655702591,
                "before_mean": {
                    "x": -3.808035135269165,
                    "y": -10.550531387329102
                },
                "after_mean": {
                    "x": 32.15473175048828,
                    "y": -5.491480827331543
                }
            }
        },
        "company_city": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134006317704916,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.09263371676206589,
                "before_mean": {
                    "x": 0.3975430727005005,
                    "y": 2.218832015991211
                },
                "after_mean": {
                    "x": 2.0853002071380615,
                    "y": 2.3751752376556396
                }
            },
            "2": {
                "slope": -0.062431104481220245,
                "before_mean": {
                    "x": 0.4023590385913849,
                    "y": 2.876664161682129
                },
                "after_mean": {
                    "x": 6.358307361602783,
                    "y": 2.5048277378082275
                }
            },
            "3": {
                "slope": -0.0992351695895195,
                "before_mean": {
                    "x": 0.7166972756385803,
                    "y": 9.889226913452148
                },
                "after_mean": {
                    "x": 39.10926818847656,
                    "y": 6.079333782196045
                }
            },
            "4": {
                "slope": -0.09592249989509583,
                "before_mean": {
                    "x": 0.5534240007400513,
                    "y": 12.418457984924316
                },
                "after_mean": {
                    "x": 75.4255599975586,
                    "y": 5.23653507232666
                }
            },
            "5": {
                "slope": -0.1459701955318451,
                "before_mean": {
                    "x": 0.4361709952354431,
                    "y": 13.271279335021973
                },
                "after_mean": {
                    "x": 103.68814849853516,
                    "y": -1.8004310131072998
                }
            },
            "6": {
                "slope": -0.15238867700099945,
                "before_mean": {
                    "x": 0.581527054309845,
                    "y": 13.49753475189209
                },
                "after_mean": {
                    "x": 135.18145751953125,
                    "y": -7.013970375061035
                }
            },
            "7": {
                "slope": -0.17943300306797028,
                "before_mean": {
                    "x": 0.38449129462242126,
                    "y": 14.795318603515625
                },
                "after_mean": {
                    "x": 137.81004333496094,
                    "y": -9.863362312316895
                }
            },
            "8": {
                "slope": 0.16986100375652313,
                "before_mean": {
                    "x": 0.634746789932251,
                    "y": -15.134849548339844
                },
                "after_mean": {
                    "x": 149.98159790039062,
                    "y": 10.233356475830078
                }
            },
            "9": {
                "slope": -0.19087950885295868,
                "before_mean": {
                    "x": 0.6272682547569275,
                    "y": 15.442715644836426
                },
                "after_mean": {
                    "x": 169.08120727539062,
                    "y": -16.711688995361328
                }
            },
            "10": {
                "slope": 0.1054638996720314,
                "before_mean": {
                    "x": 2.6014022827148438,
                    "y": -16.84937858581543
                },
                "after_mean": {
                    "x": 180.2395782470703,
                    "y": 1.885035753250122
                }
            },
            "11": {
                "slope": -0.040024470537900925,
                "before_mean": {
                    "x": 3.1863911151885986,
                    "y": 17.22499656677246
                },
                "after_mean": {
                    "x": 188.48988342285156,
                    "y": 9.808321952819824
                }
            },
            "12": {
                "slope": -0.900488555431366,
                "before_mean": {
                    "x": -2.782078504562378,
                    "y": 29.07810401916504
                },
                "after_mean": {
                    "x": 30.023990631103516,
                    "y": -0.4633842706680298
                }
            }
        },
        "all": {
            "0": {
                "slope": -0.020405637100338936,
                "before_mean": {
                    "x": 2.6131366515080856e-10,
                    "y": -1.2803739402045267e-08
                },
                "after_mean": {
                    "x": 0.0038134008646011353,
                    "y": -7.782767352182418e-05
                }
            },
            "1": {
                "slope": 0.08244115859270096,
                "before_mean": {
                    "x": 6.103515470812226e-09,
                    "y": 6.510416739047287e-08
                },
                "after_mean": {
                    "x": 1.7322611808776855,
                    "y": 0.1428096741437912
                }
            },
            "2": {
                "slope": -0.03685274347662926,
                "before_mean": {
                    "x": -1.5869140668200998e-07,
                    "y": 2.278645894193687e-07
                },
                "after_mean": {
                    "x": 5.454036235809326,
                    "y": -0.20099596679210663
                }
            },
            "3": {
                "slope": -0.100829117000103,
                "before_mean": {
                    "x": 3.25520829846937e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 29.44955825805664,
                    "y": -2.9693727493286133
                }
            },
            "4": {
                "slope": -0.06019134446978569,
                "before_mean": {
                    "x": -5.940755158917455e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 59.50175857543945,
                    "y": -3.5814905166625977
                }
            },
            "5": {
                "slope": -0.10028475522994995,
                "before_mean": {
                    "x": -6.347656267280399e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 85.92066955566406,
                    "y": -8.616533279418945
                }
            },
            "6": {
                "slope": -0.11509823054075241,
                "before_mean": {
                    "x": -8.300781360048859e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 104.9592056274414,
                    "y": -12.080618858337402
                }
            },
            "7": {
                "slope": -0.13065393269062042,
                "before_mean": {
                    "x": -7.975260700732179e-07,
                    "y": -1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 106.49596405029297,
                    "y": -13.914115905761719
                }
            },
            "8": {
                "slope": 0.12259551882743835,
                "before_mean": {
                    "x": 5.53385405055451e-07,
                    "y": 5.208333391237829e-07
                },
                "after_mean": {
                    "x": 113.67765045166016,
                    "y": 13.936371803283691
                }
            },
            "9": {
                "slope": -0.1441800892353058,
                "before_mean": {
                    "x": -1.98567704501329e-06,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 126.18426513671875,
                    "y": -18.19325828552246
                }
            },
            "10": {
                "slope": 0.053168222308158875,
                "before_mean": {
                    "x": -6.591797045985004e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 135.7311553955078,
                    "y": 7.216584205627441
                }
            },
            "11": {
                "slope": 0.008384904824197292,
                "before_mean": {
                    "x": 5.615234499600774e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 143.5664825439453,
                    "y": 1.2037913799285889
                }
            },
            "12": {
                "slope": -0.1736878901720047,
                "before_mean": {
                    "x": 3.41796862812771e-07,
                    "y": 1.627604149234685e-07
                },
                "after_mean": {
                    "x": 32.06644058227539,
                    "y": -5.569552421569824
                }
            }
        }
    }
}

==> images/appendix/residual_stream_shift/d/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "birth_city": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "university": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "major": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "company_name": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "company_city": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "all": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601118014895377e-11,
                    "y": -1.2560122719662559e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            }
        },
        "1": {
            "birthday": {
                "slope": -0.08048184216022491,
                "before_mean": {
                    "x": 0.5862080454826355,
                    "y": -5.9947638511657715
                },
                "after_mean": {
                    "x": 7.223809242248535,
                    "y": -6.528970241546631
                }
            },
            "birth_city": {
                "slope": -0.014737853780388832,
                "before_mean": {
                    "x": -0.4724934995174408,
                    "y": -0.11491574347019196
                },
                "after_mean": {
                    "x": 5.845054626464844,
                    "y": -0.2080228477716446
                }
            },
            "university": {
                "slope": -0.03277549892663956,
                "before_mean": {
                    "x": 0.0027282866649329662,
                    "y": 1.612409234046936
                },
                "after_mean": {
                    "x": 5.562725067138672,
                    "y": 1.4301775693893433
                }
            },
            "major": {
                "slope": 0.019054807722568512,
                "before_mean": {
                    "x": 0.1794542670249939,
                    "y": 0.06741286814212799
                },
                "after_mean": {
                    "x": 6.298542022705078,
                    "y": 0.18401090800762177
                }
            },
            "company_name": {
                "slope": -0.15383507311344147,
                "before_mean": {
                    "x": -0.3483763635158539,
                    "y": 1.8237242698669434
                },
                "after_mean": {
                    "x": 6.057852268218994,
                    "y": 0.8382216095924377
                }
            },
            "company_city": {
                "slope": -0.23562563955783844,
                "before_mean": {
                    "x": 0.05247972905635834,
                    "y": 2.6061320304870605
                },
                "after_mean": {
                    "x": 6.261319637298584,
                    "y": 1.1431701183319092
                }
            },
            "all": {
                "slope": -0.08433479070663452,
                "before_mean": {
                    "x": 8.748372692934936e-08,
                    "y": -1.1393229470968436e-07
                },
                "after_mean": {
                    "x": 6.208217144012451,
                    "y": -0.5235688090324402
                }
            }
        },
        "2": {
            "birthday": {
                "slope": 0.4477549195289612,
                "before_mean": {
                    "x": -2.874892234802246,
                    "y": -10.826740264892578
                },
                "after_mean": {
                    "x": 7.971534252166748,
                    "y": -5.9701995849609375
                }
            },
            "birth_city": {
                "slope": 0.3810093104839325,
                "before_mean": {
                    "x": -0.90338534116745,
                    "y": -0.9597528576850891
                },
                "after_mean": {
                    "x": 9.35975170135498,
                    "y": 2.9505980014801025
                }
            },
            "university": {
                "slope": 0.2650820016860962,
                "before_mean": {
                    "x": 0.7943257093429565,
                    "y": 3.392730951309204
                },
                "after_mean": {
                    "x": 10.510916709899902,
                    "y": 5.968424320220947
                }
            },
            "major": {
                "slope": 0.30862298607826233,
                "before_mean": {
                    "x": 0.494021475315094,
                    "y": 1.5484167337417603
                },
                "after_mean": {
                    "x": 10.075343132019043,
                    "y": 4.505432605743408
                }
            },
            "company_name": {
                "slope": 0.08315740525722504,
                "before_mean": {
                    "x": 1.6492656469345093,
                    "y": 3.991595983505249
                },
                "after_mean": {
                    "x": 10.275473594665527,
                    "y": 4.708929061889648
                }
            },
            "company_city": {
                "slope": 0.16956676542758942,
                "before_mean": {
                    "x": 0.8406649231910706,
                    "y": 2.853750467300415
                },
                "after_mean": {
                    "x": 10.034524917602539,
                    "y": 4.412723541259766
                }
            },
            "all": {
                "slope": 0.28467467427253723,
                "before_mean": {
                    "x": -8.138020923809108e-09,
                    "y": 3.2552083695236433e-08
                },
                "after_mean": {
                    "x": 9.704591751098633,
                    "y": 2.7626514434814453
                }
            }
        },
        "3": {
            "birthday": {
                "slope": 0.48155075311660767,
                "before_mean": {
                    "x": -7.109136581420898,
                    "y": -13.8447847366333
                },
                "after_mean": {
                    "x": 27.977506637573242,
                    "y": 3.0512146949768066
                }
            },
            "birth_city": {
                "slope": 0.5171431303024292,
                "before_mean": {
                    "x": -4.925426006317139,
                    "y": -11.227938652038574
                },
                "after_mean": {
                    "x": 31.033344268798828,
                    "y": 7.367892265319824
                }
            },
            "university": {
                "slope": 0.40246492624282837,
                "before_mean": {
                    "x": 1.6432650089263916,
                    "y": 0.6359123587608337
                },
                "after_mean": {
                    "x": 33.864261627197266,
                    "y": 13.60373306274414
                }
            },
            "major": {
                "slope": 0.4029901623725891,
                "before_mean": {
                    "x": 7.131013870239258,
                    "y": 2.3276731967926025
                },
                "after_mean": {
                    "x": 33.27857971191406,
                    "y": 12.864884376525879
                }
            },
            "company_name": {
                "slope": 0.2203930765390396,
                "before_mean": {
                    "x": 5.302113056182861,
                    "y": 13.578351974487305
                },
                "after_mean": {
                    "x": 30.15656280517578,
                    "y": 19.056100845336914
                }
            },
            "company_city": {
                "slope": 0.31099581718444824,
                "before_mean": {
                    "x": -2.0418152809143066,
                    "y": 8.530790328979492
                },
                "after_mean": {
                    "x": 30.27567481994629,
                    "y": 18.58139419555664
                }
            },
            "all": {
                "slope": 0.39941495656967163,
                "before_mean": {
                    "x": 2.4088542431854876e-06,
                    "y": 5.859375278305379e-07
                },
                "after_mean": {
                    "x": 31.097654342651367,
                    "y": 12.420868873596191
                }
            }
        },
        "4": {
            "birthday": {
                "slope": 0.7857219576835632,
                "before_mean": {
                    "x": -14.499872207641602,
                    "y": -19.7071475982666
                },
                "after_mean": {
                    "x": 57.383968353271484,
                    "y": 36.773563385009766
                }
            },
            "birth_city": {
                "slope": 0.7955315709114075,
                "before_mean": {
                    "x": -7.951529026031494,
                    "y": -14.0104341506958
                },
                "after_mean": {
                    "x": 62.432273864746094,
                    "y": 41.98210525512695
                }
            },
            "university": {
                "slope": 0.7463452219963074,
                "before_mean": {
                    "x": 1.729171872138977,
                    "y": 2.9295010566711426
                },
                "after_mean": {
                    "x": 62.809112548828125,
                    "y": 48.5162239074707
                }
            },
            "major": {
                "slope": 0.744308352470398,
                "before_mean": {
                    "x": 12.712319374084473,
                    "y": 11.315633773803711
                },
                "after_mean": {
                    "x": 63.76576232910156,
                    "y": 49.31513595581055
                }
            },
            "company_name": {
                "slope": 0.6833572387695312,
                "before_mean": {
                    "x": 11.967228889465332,
                    "y": 17.552303314208984
                },
                "after_mean": {
                    "x": 58.12782669067383,
                    "y": 49.09648132324219
                }
            },
            "company_city": {
                "slope": 0.7408588528633118,
                "before_mean": {
                    "x": -3.9573354721069336,
                    "y": 1.9201304912567139
                },
                "after_mean": {
                    "x": 57.90858840942383,
                    "y": 47.754051208496094
                }
            },
            "all": {
                "slope": 0.7544612288475037,
                "before_mean": {
                    "x": -2.4739583750488237e-06,
                    "y": -1.8229167153549497e-06
                },
                "after_mean": {
                    "x": 60.40459060668945,
                    "y": 45.57292556762695
                }
            }
        },
        "5": {
            "birthday": {
                "slope": 0.8012349605560303,
                "before_mean": {
                    "x": -16.84518051147461,
                    "y": -22.086883544921875
                },
                "after_mean": {
                    "x": 81.08719635009766,
                    "y": 56.37995529174805
                }
            },
            "birth_city": {
                "slope": 0.8045477867126465,
                "before_mean": {
                    "x": -10.964296340942383,
                    "y": -17.831981658935547
                },
                "after_mean": {
                    "x": 86.66200256347656,
                    "y": 60.71303939819336
                }
            },
            "university": {
                "slope": 0.7666459679603577,
                "before_mean": {
                    "x": 2.1653811931610107,
                    "y": 4.025584697723389
                },
                "after_mean": {
                    "x": 87.44970703125,
                    "y": 69.40846252441406
                }
            },
            "major": {
                "slope": 0.7703723311424255,
                "before_mean": {
                    "x": 14.875377655029297,
                    "y": 13.663284301757812
                },
                "after_mean": {
                    "x": 86.69347381591797,
                    "y": 68.98995971679688
                }
            },
            "company_name": {
                "slope": 0.7235970497131348,
                "before_mean": {
                    "x": 13.938456535339355,
                    "y": 20.09575080871582
                },
                "after_mean": {
                    "x": 83.00669860839844,
                    "y": 70.07332611083984
                }
            },
            "company_city": {
                "slope": 0.7722481489181519,
                "before_mean": {
                    "x": -3.1697399616241455,
                    "y": 2.1342434883117676
                },
                "after_mean": {
                    "x": 82.78509521484375,
                    "y": 68.51271057128906
                }
            },
            "all": {
                "slope": 0.7762255668640137,
                "before_mean": {
                    "x": -4.557291788387374e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 84.6140365600586,
                    "y": 65.67958068847656
                }
            }
        },
        "6": {
            "birthday": {
                "slope": 0.8381887078285217,
                "before_mean": {
                    "x": -19.896198272705078,
                    "y": -25.49983787536621
                },
                "after_mean": {
                    "x": 96.8698959350586,
                    "y": 72.37218475341797
                }
            },
            "birth_city": {
                "slope": 0.8409714102745056,
                "before_mean": {
                    "x": -13.789424896240234,
                    "y": -20.321056365966797
                },
                "after_mean": {
                    "x": 102.64768981933594,
                    "y": 77.59922790527344
                }
            },
            "university": {
                "slope": 0.7999533414840698,
                "before_mean": {
                    "x": 2.6780173778533936,
                    "y": 5.067661762237549
                },
                "after_mean": {
                    "x": 104.2850570678711,
                    "y": 86.34855651855469
                }
            },
            "major": {
                "slope": 0.804156482219696,
                "before_mean": {
                    "x": 17.316293716430664,
                    "y": 16.81967544555664
                },
                "after_mean": {
                    "x": 103.22775268554688,
                    "y": 85.90593719482422
                }
            },
            "company_name": {
                "slope": 0.7624268531799316,
                "before_mean": {
                    "x": 16.963916778564453,
                    "y": 22.63129234313965
                },
                "after_mean": {
                    "x": 99.49365234375,
                    "y": 85.55418395996094
                }
            },
            "company_city": {
                "slope": 0.8083639740943909,
                "before_mean": {
                    "x": -3.27258563041687,
                    "y": 1.3022851943969727
                },
                "after_mean": {
                    "x": 99.00712585449219,
                    "y": 83.98151397705078
                }
            },
            "all": {
                "slope": 0.8121161460876465,
                "before_mean": {
                    "x": 3.906250185536919e-06,
                    "y": 3.3854166758828796e-06
                },
                "after_mean": {
                    "x": 100.92185974121094,
                    "y": 81.96026611328125
                }
            }
        },
        "7": {
            "birthday": {
                "slope": 0.829994261264801,
                "before_mean": {
                    "x": -20.412338256835938,
                    "y": -26.557172775268555
                },
                "after_mean": {
                    "x": 102.18688201904297,
                    "y": 75.19947814941406
                }
            },
            "birth_city": {
                "slope": 0.8310093879699707,
                "before_mean": {
                    "x": -14.077378273010254,
                    "y": -20.544269561767578
                },
                "after_mean": {
                    "x": 108.15374755859375,
                    "y": 81.03094482421875
                }
            },
            "university": {
                "slope": 0.7912154793739319,
                "before_mean": {
                    "x": 2.8387537002563477,
                    "y": 5.285849571228027
                },
                "after_mean": {
                    "x": 109.99845886230469,
                    "y": 90.072265625
                }
            },
            "major": {
                "slope": 0.7966097593307495,
                "before_mean": {
                    "x": 17.114675521850586,
                    "y": 16.484426498413086
                },
                "after_mean": {
                    "x": 108.49716186523438,
                    "y": 89.28060913085938
                }
            },
            "company_name": {
                "slope": 0.7570693492889404,
                "before_mean": {
                    "x": 17.30759620666504,
                    "y": 23.292367935180664
                },
                "after_mean": {
                    "x": 102.98699951171875,
                    "y": 88.1576156616211
                }
            },
            "company_city": {
                "slope": 0.802933931350708,
                "before_mean": {
                    "x": -2.7713069915771484,
                    "y": 2.038796901702881
                },
                "after_mean": {
                    "x": 102.48007202148438,
                    "y": 86.54869842529297
                }
            },
            "all": {
                "slope": 0.8044883012771606,
                "before_mean": {
                    "x": 1.3020833478094573e-07,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 105.71721649169922,
                    "y": 85.04826354980469
                }
            }
        },
        "8": {
            "birthday": {
                "slope": 0.8419337272644043,
                "before_mean": {
                    "x": -21.328567504882812,
                    "y": -27.5761661529541
                },
                "after_mean": {
                    "x": 110.15608978271484,
                    "y": 83.12519836425781
                }
            },
            "birth_city": {
                "slope": 0.8413445353507996,
                "before_mean": {
                    "x": -15.500981330871582,
                    "y": -21.620561599731445
                },
                "after_mean": {
                    "x": 115.58172607421875,
                    "y": 88.66515350341797
                }
            },
            "university": {
                "slope": 0.8048316836357117,
                "before_mean": {
                    "x": 2.797822952270508,
                    "y": 5.243597984313965
                },
                "after_mean": {
                    "x": 118.1313247680664,
                    "y": 98.06765747070312
                }
            },
            "major": {
                "slope": 0.8108130097389221,
                "before_mean": {
                    "x": 17.94524574279785,
                    "y": 17.300369262695312
                },
                "after_mean": {
                    "x": 116.57941436767578,
                    "y": 97.27423858642578
                }
            },
            "company_name": {
                "slope": 0.7725601196289062,
                "before_mean": {
                    "x": 18.52688217163086,
                    "y": 24.438791275024414
                },
                "after_mean": {
                    "x": 109.99549865722656,
                    "y": 95.10379028320312
                }
            },
            "company_city": {
                "slope": 0.8161036372184753,
                "before_mean": {
                    "x": -2.4404146671295166,
                    "y": 2.2139594554901123
                },
                "after_mean": {
                    "x": 109.43987274169922,
                    "y": 93.51986694335938
                }
            },
            "all": {
                "slope": 0.8174276947975159,
                "before_mean": {
                    "x": -2.4739583750488237e-06,
                    "y": -1.9531250927684596e-06
                },
                "after_mean": {
                    "x": 113.31398010253906,
                    "y": 92.62598419189453
                }
            }
        },
        "9": {
            "birthday": {
                "slope": 0.8476056456565857,
                "before_mean": {
                    "x": -21.535900115966797,
                    "y": -27.828899383544922
                },
                "after_mean": {
                    "x": 120.94249725341797,
                    "y": 92.93658447265625
                }
            },
            "birth_city": {
                "slope": 0.8480289578437805,
                "before_mean": {
                    "x": -16.777189254760742,
                    "y": -22.715538024902344
                },
                "after_mean": {
                    "x": 124.89800262451172,
                    "y": 97.42912292480469
                }
            },
            "university": {
                "slope": 0.8142832517623901,
                "before_mean": {
                    "x": 2.8099961280822754,
                    "y": 5.16934061050415
                },
                "after_mean": {
                    "x": 129.35165405273438,
                    "y": 108.21009063720703
                }
            },
            "major": {
                "slope": 0.8188960552215576,
                "before_mean": {
                    "x": 18.544612884521484,
                    "y": 18.045137405395508
                },
                "after_mean": {
                    "x": 128.2621612548828,
                    "y": 107.89240264892578
                }
            },
            "company_name": {
                "slope": 0.7845060229301453,
                "before_mean": {
                    "x": 19.4537353515625,
                    "y": 25.42469596862793
                },
                "after_mean": {
                    "x": 121.74109649658203,
                    "y": 105.66974639892578
                }
            },
            "company_city": {
                "slope": 0.8251336812973022,
                "before_mean": {
                    "x": -2.4953083992004395,
                    "y": 1.9052213430404663
                },
                "after_mean": {
                    "x": 121.50019073486328,
                    "y": 104.21807861328125
                }
            },
            "all": {
                "slope": 0.8254448175430298,
                "before_mean": {
                    "x": -8.463541234959848e-06,
                    "y": -6.770833351765759e-06
                },
                "after_mean": {
                    "x": 124.44926452636719,
                    "y": 102.72599792480469
                }
            }
        },
        "10": {
            "birthday": {
                "slope": 0.8412304520606995,
                "before_mean": {
                    "x": -20.689531326293945,
                    "y": -27.416797637939453
                },
                "after_mean": {
                    "x": 132.99267578125,
                    "y": 101.86534881591797
                }
            },
            "birth_city": {
                "slope": 0.8399439454078674,
                "before_mean": {
                    "x": -17.372753143310547,
                    "y": -23.38785743713379
                },
                "after_mean": {
                    "x": 137.00250244140625,
                    "y": 106.27870178222656
                }
            },
            "university": {
                "slope": 0.8078712821006775,
                "before_mean": {
                    "x": 3.28525710105896,
                    "y": 5.712239742279053
                },
                "after_mean": {
                    "x": 141.64942932128906,
                    "y": 117.49267578125
                }
            },
            "major": {
                "slope": 0.8113368153572083,
                "before_mean": {
                    "x": 17.9769287109375,
                    "y": 17.615739822387695
                },
                "after_mean": {
                    "x": 139.9250946044922,
                    "y": 116.55677795410156
                }
            },
            "company_name": {
                "slope": 0.7781153321266174,
                "before_mean": {
                    "x": 19.886611938476562,
                    "y": 26.089515686035156
                },
                "after_mean": {
                    "x": 132.63133239746094,
                    "y": 113.81790924072266
                }
            },
            "company_city": {
                "slope": 0.8180384635925293,
                "before_mean": {
                    "x": -3.0864760875701904,
                    "y": 1.3871870040893555
                },
                "after_mean": {
                    "x": 131.3218536376953,
                    "y": 111.33836364746094
                }
            },
            "all": {
                "slope": 0.8183091282844543,
                "before_mean": {
                    "x": 5.859375050931703e-06,
                    "y": 4.687500222644303e-06
                },
                "after_mean": {
                    "x": 135.92047119140625,
                    "y": 111.22496795654297
                }
            }
        },
        "11": {
            "birthday": {
                "slope": 0.8319562673568726,
                "before_mean": {
                    "x": -19.877660751342773,
                    "y": -27.161561965942383
                },
                "after_mean": {
                    "x": 143.26416015625,
                    "y": 108.5652847290039
                }
            },
            "birth_city": {
                "slope": 0.832356870174408,
                "before_mean": {
                    "x": -18.108671188354492,
                    "y": -24.194223403930664
                },
                "after_mean": {
                    "x": 148.41812133789062,
                    "y": 114.41549682617188
                }
            },
            "university": {
                "slope": 0.7960668206214905,
                "before_mean": {
                    "x": 2.987457513809204,
                    "y": 5.783537864685059
                },
                "after_mean": {
                    "x": 153.05662536621094,
                    "y": 125.24862670898438
                }
            },
            "major": {
                "slope": 0.8001524806022644,
                "before_mean": {
                    "x": 18.146873474121094,
                    "y": 17.672746658325195
                },
                "after_mean": {
                    "x": 151.3477783203125,
                    "y": 124.25377655029297
                }
            },
            "company_name": {
                "slope": 0.76460200548172,
                "before_mean": {
                    "x": 19.679906845092773,
                    "y": 26.520143508911133
                },
                "after_mean": {
                    "x": 142.79234313964844,
                    "y": 120.65215301513672
                }
            },
            "company_city": {
                "slope": 0.8043383955955505,
                "before_mean": {
                    "x": -2.8279058933258057,
                    "y": 1.3793634176254272
                },
                "after_mean": {
                    "x": 141.32020568847656,
                    "y": 117.32322692871094
                }
            },
            "all": {
                "slope": 0.807156503200531,
                "before_mean": {
                    "x": 5.208333391237829e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 146.69989013671875,
                    "y": 118.4097671508789
                }
            }
        },
        "12": {
            "birthday": {
                "slope": -0.5266545414924622,
                "before_mean": {
                    "x": -0.2976500391960144,
                    "y": -10.83436107635498
                },
                "after_mean": {
                    "x": 38.57804870605469,
                    "y": -31.308425903320312
                }
            },
            "birth_city": {
                "slope": 0.024629320949316025,
                "before_mean": {
                    "x": 0.22825612127780914,
                    "y": -6.196943759918213
                },
                "after_mean": {
                    "x": 39.97581100463867,
                    "y": -5.21798849105835
                }
            },
            "university": {
                "slope": 0.30151060223579407,
                "before_mean": {
                    "x": 0.6735898852348328,
                    "y": 4.715060710906982
                },
                "after_mean": {
                    "x": 41.3314208984375,
                    "y": 16.973827362060547
                }
            },
            "major": {
                "slope": -0.15572325885295868,
                "before_mean": {
                    "x": 0.20400159060955048,
                    "y": -3.691497325897217
                },
                "after_mean": {
                    "x": 35.250492095947266,
                    "y": -9.14905071258545
                }
            },
            "company_name": {
                "slope": 0.28406646847724915,
                "before_mean": {
                    "x": 0.11641450226306915,
                    "y": 12.113701820373535
                },
                "after_mean": {
                    "x": 40.462581634521484,
                    "y": 23.574695587158203
                }
            },
            "company_city": {
                "slope": 0.07153140753507614,
                "before_mean": {
                    "x": -0.9246082305908203,
                    "y": 3.894037961959839
                },
                "after_mean": {
                    "x": 39.852054595947266,
                    "y": 6.810850143432617
                }
            },
            "all": {
                "slope": 0.007151872850954533,
                "before_mean": {
                    "x": 6.327311439235928e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 39.24173355102539,
                    "y": 0.28065189719200134
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.08048184216022491,
                "before_mean": {
                    "x": 0.5862080454826355,
                    "y": -5.9947638511657715
                },
                "after_mean": {
                    "x": 7.223809242248535,
                    "y": -6.528970241546631
                }
            },
            "2": {
                "slope": 0.4477549195289612,
                "before_mean": {
                    "x": -2.874892234802246,
                    "y": -10.826740264892578
                },
                "after_mean": {
                    "x": 7.971534252166748,
                    "y": -5.9701995849609375
                }
            },
            "3": {
                "slope": 0.48155075311660767,
                "before_mean": {
                    "x": -7.109136581420898,
                    "y": -13.8447847366333
                },
                "after_mean": {
                    "x": 27.977506637573242,
                    "y": 3.0512146949768066
                }
            },
            "4": {
                "slope": 0.7857219576835632,
                "before_mean": {
                    "x": -14.499872207641602,
                    "y": -19.7071475982666
                },
                "after_mean": {
                    "x": 57.383968353271484,
                    "y": 36.773563385009766
                }
            },
            "5": {
                "slope": 0.8012349605560303,
                "before_mean": {
                    "x": -16.84518051147461,
                    "y": -22.086883544921875
                },
                "after_mean": {
                    "x": 81.08719635009766,
                    "y": 56.37995529174805
                }
            },
            "6": {
                "slope": 0.8381887078285217,
                "before_mean": {
                    "x": -19.896198272705078,
                    "y": -25.49983787536621
                },
                "after_mean": {
                    "x": 96.8698959350586,
                    "y": 72.37218475341797
                }
            },
            "7": {
                "slope": 0.829994261264801,
                "before_mean": {
                    "x": -20.412338256835938,
                    "y": -26.557172775268555
                },
                "after_mean": {
                    "x": 102.18688201904297,
                    "y": 75.19947814941406
                }
            },
            "8": {
                "slope": 0.8419337272644043,
                "before_mean": {
                    "x": -21.328567504882812,
                    "y": -27.5761661529541
                },
                "after_mean": {
                    "x": 110.15608978271484,
                    "y": 83.12519836425781
                }
            },
            "9": {
                "slope": 0.8476056456565857,
                "before_mean": {
                    "x": -21.535900115966797,
                    "y": -27.828899383544922
                },
                "after_mean": {
                    "x": 120.94249725341797,
                    "y": 92.93658447265625
                }
            },
            "10": {
                "slope": 0.8412304520606995,
                "before_mean": {
                    "x": -20.689531326293945,
                    "y": -27.416797637939453
                },
                "after_mean": {
                    "x": 132.99267578125,
                    "y": 101.86534881591797
                }
            },
            "11": {
                "slope": 0.8319562673568726,
                "before_mean": {
                    "x": -19.877660751342773,
                    "y": -27.161561965942383
                },
                "after_mean": {
                    "x": 143.26416015625,
                    "y": 108.5652847290039
                }
            },
            "12": {
                "slope": -0.5266545414924622,
                "before_mean": {
                    "x": -0.2976500391960144,
                    "y": -10.83436107635498
                },
                "after_mean": {
                    "x": 38.57804870605469,
                    "y": -31.308425903320312
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.014737853780388832,
                "before_mean": {
                    "x": -0.4724934995174408,
                    "y": -0.11491574347019196
                },
                "after_mean": {
                    "x": 5.845054626464844,
                    "y": -0.2080228477716446
                }
            },
            "2": {
                "slope": 0.3810093104839325,
                "before_mean": {
                    "x": -0.90338534116745,
                    "y": -0.9597528576850891
                },
                "after_mean": {
                    "x": 9.35975170135498,
                    "y": 2.9505980014801025
                }
            },
            "3": {
                "slope": 0.5171431303024292,
                "before_mean": {
                    "x": -4.925426006317139,
                    "y": -11.227938652038574
                },
                "after_mean": {
                    "x": 31.033344268798828,
                    "y": 7.367892265319824
                }
            },
            "4": {
                "slope": 0.7955315709114075,
                "before_mean": {
                    "x": -7.951529026031494,
                    "y": -14.0104341506958
                },
                "after_mean": {
                    "x": 62.432273864746094,
                    "y": 41.98210525512695
                }
            },
            "5": {
                "slope": 0.8045477867126465,
                "before_mean": {
                    "x": -10.964296340942383,
                    "y": -17.831981658935547
                },
                "after_mean": {
                    "x": 86.66200256347656,
                    "y": 60.71303939819336
                }
            },
            "6": {
                "slope": 0.8409714102745056,
                "before_mean": {
                    "x": -13.789424896240234,
                    "y": -20.321056365966797
                },
                "after_mean": {
                    "x": 102.64768981933594,
                    "y": 77.59922790527344
                }
            },
            "7": {
                "slope": 0.8310093879699707,
                "before_mean": {
                    "x": -14.077378273010254,
                    "y": -20.544269561767578
                },
                "after_mean": {
                    "x": 108.15374755859375,
                    "y": 81.03094482421875
                }
            },
            "8": {
                "slope": 0.8413445353507996,
                "before_mean": {
                    "x": -15.500981330871582,
                    "y": -21.620561599731445
                },
                "after_mean": {
                    "x": 115.58172607421875,
                    "y": 88.66515350341797
                }
            },
            "9": {
                "slope": 0.8480289578437805,
                "before_mean": {
                    "x": -16.777189254760742,
                    "y": -22.715538024902344
                },
                "after_mean": {
                    "x": 124.89800262451172,
                    "y": 97.42912292480469
                }
            },
            "10": {
                "slope": 0.8399439454078674,
                "before_mean": {
                    "x": -17.372753143310547,
                    "y": -23.38785743713379
                },
                "after_mean": {
                    "x": 137.00250244140625,
                    "y": 106.27870178222656
                }
            },
            "11": {
                "slope": 0.832356870174408,
                "before_mean": {
                    "x": -18.108671188354492,
                    "y": -24.194223403930664
                },
                "after_mean": {
                    "x": 148.41812133789062,
                    "y": 114.41549682617188
                }
            },
            "12": {
                "slope": 0.024629320949316025,
                "before_mean": {
                    "x": 0.22825612127780914,
                    "y": -6.196943759918213
                },
                "after_mean": {
                    "x": 39.97581100463867,
                    "y": -5.21798849105835
                }
            }
        },
        "university": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.03277549892663956,
                "before_mean": {
                    "x": 0.0027282866649329662,
                    "y": 1.612409234046936
                },
                "after_mean": {
                    "x": 5.562725067138672,
                    "y": 1.4301775693893433
                }
            },
            "2": {
                "slope": 0.2650820016860962,
                "before_mean": {
                    "x": 0.7943257093429565,
                    "y": 3.392730951309204
                },
                "after_mean": {
                    "x": 10.510916709899902,
                    "y": 5.968424320220947
                }
            },
            "3": {
                "slope": 0.40246492624282837,
                "before_mean": {
                    "x": 1.6432650089263916,
                    "y": 0.6359123587608337
                },
                "after_mean": {
                    "x": 33.864261627197266,
                    "y": 13.60373306274414
                }
            },
            "4": {
                "slope": 0.7463452219963074,
                "before_mean": {
                    "x": 1.729171872138977,
                    "y": 2.9295010566711426
                },
                "after_mean": {
                    "x": 62.809112548828125,
                    "y": 48.5162239074707
                }
            },
            "5": {
                "slope": 0.7666459679603577,
                "before_mean": {
                    "x": 2.1653811931610107,
                    "y": 4.025584697723389
                },
                "after_mean": {
                    "x": 87.44970703125,
                    "y": 69.40846252441406
                }
            },
            "6": {
                "slope": 0.7999533414840698,
                "before_mean": {
                    "x": 2.6780173778533936,
                    "y": 5.067661762237549
                },
                "after_mean": {
                    "x": 104.2850570678711,
                    "y": 86.34855651855469
                }
            },
            "7": {
                "slope": 0.7912154793739319,
                "before_mean": {
                    "x": 2.8387537002563477,
                    "y": 5.285849571228027
                },
                "after_mean": {
                    "x": 109.99845886230469,
                    "y": 90.072265625
                }
            },
            "8": {
                "slope": 0.8048316836357117,
                "before_mean": {
                    "x": 2.797822952270508,
                    "y": 5.243597984313965
                },
                "after_mean": {
                    "x": 118.1313247680664,
                    "y": 98.06765747070312
                }
            },
            "9": {
                "slope": 0.8142832517623901,
                "before_mean": {
                    "x": 2.8099961280822754,
                    "y": 5.16934061050415
                },
                "after_mean": {
                    "x": 129.35165405273438,
                    "y": 108.21009063720703
                }
            },
            "10": {
                "slope": 0.8078712821006775,
                "before_mean": {
                    "x": 3.28525710105896,
                    "y": 5.712239742279053
                },
                "after_mean": {
                    "x": 141.64942932128906,
                    "y": 117.49267578125
                }
            },
            "11": {
                "slope": 0.7960668206214905,
                "before_mean": {
                    "x": 2.987457513809204,
                    "y": 5.783537864685059
                },
                "after_mean": {
                    "x": 153.05662536621094,
                    "y": 125.24862670898438
                }
            },
            "12": {
                "slope": 0.30151060223579407,
                "before_mean": {
                    "x": 0.6735898852348328,
                    "y": 4.715060710906982
                },
                "after_mean": {
                    "x": 41.3314208984375,
                    "y": 16.973827362060547
                }
            }
        },
        "major": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": 0.019054807722568512,
                "before_mean": {
                    "x": 0.1794542670249939,
                    "y": 0.06741286814212799
                },
                "after_mean": {
                    "x": 6.298542022705078,
                    "y": 0.18401090800762177
                }
            },
            "2": {
                "slope": 0.30862298607826233,
                "before_mean": {
                    "x": 0.494021475315094,
                    "y": 1.5484167337417603
                },
                "after_mean": {
                    "x": 10.075343132019043,
                    "y": 4.505432605743408
                }
            },
            "3": {
                "slope": 0.4029901623725891,
                "before_mean": {
                    "x": 7.131013870239258,
                    "y": 2.3276731967926025
                },
                "after_mean": {
                    "x": 33.27857971191406,
                    "y": 12.864884376525879
                }
            },
            "4": {
                "slope": 0.744308352470398,
                "before_mean": {
                    "x": 12.712319374084473,
                    "y": 11.315633773803711
                },
                "after_mean": {
                    "x": 63.76576232910156,
                    "y": 49.31513595581055
                }
            },
            "5": {
                "slope": 0.7703723311424255,
                "before_mean": {
                    "x": 14.875377655029297,
                    "y": 13.663284301757812
                },
                "after_mean": {
                    "x": 86.69347381591797,
                    "y": 68.98995971679688
                }
            },
            "6": {
                "slope": 0.804156482219696,
                "before_mean": {
                    "x": 17.316293716430664,
                    "y": 16.81967544555664
                },
                "after_mean": {
                    "x": 103.22775268554688,
                    "y": 85.90593719482422
                }
            },
            "7": {
                "slope": 0.7966097593307495,
                "before_mean": {
                    "x": 17.114675521850586,
                    "y": 16.484426498413086
                },
                "after_mean": {
                    "x": 108.49716186523438,
                    "y": 89.28060913085938
                }
            },
            "8": {
                "slope": 0.8108130097389221,
                "before_mean": {
                    "x": 17.94524574279785,
                    "y": 17.300369262695312
                },
                "after_mean": {
                    "x": 116.57941436767578,
                    "y": 97.27423858642578
                }
            },
            "9": {
                "slope": 0.8188960552215576,
                "before_mean": {
                    "x": 18.544612884521484,
                    "y": 18.045137405395508
                },
                "after_mean": {
                    "x": 128.2621612548828,
                    "y": 107.89240264892578
                }
            },
            "10": {
                "slope": 0.8113368153572083,
                "before_mean": {
                    "x": 17.9769287109375,
                    "y": 17.615739822387695
                },
                "after_mean": {
                    "x": 139.9250946044922,
                    "y": 116.55677795410156
                }
            },
            "11": {
                "slope": 0.8001524806022644,
                "before_mean": {
                    "x": 18.146873474121094,
                    "y": 17.672746658325195
                },
                "after_mean": {
                    "x": 151.3477783203125,
                    "y": 124.25377655029297
                }
            },
            "12": {
                "slope": -0.15572325885295868,
                "before_mean": {
                    "x": 0.20400159060955048,
                    "y": -3.691497325897217
                },
                "after_mean": {
                    "x": 35.250492095947266,
                    "y": -9.14905071258545
                }
            }
        },
        "company_name": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.15383507311344147,
                "before_mean": {
                    "x": -0.3483763635158539,
                    "y": 1.8237242698669434
                },
                "after_mean": {
                    "x": 6.057852268218994,
                    "y": 0.8382216095924377
                }
            },
            "2": {
                "slope": 0.08315740525722504,
                "before_mean": {
                    "x": 1.6492656469345093,
                    "y": 3.991595983505249
                },
                "after_mean": {
                    "x": 10.275473594665527,
                    "y": 4.708929061889648
                }
            },
            "3": {
                "slope": 0.2203930765390396,
                "before_mean": {
                    "x": 5.302113056182861,
                    "y": 13.578351974487305
                },
                "after_mean": {
                    "x": 30.15656280517578,
                    "y": 19.056100845336914
                }
            },
            "4": {
                "slope": 0.6833572387695312,
                "before_mean": {
                    "x": 11.967228889465332,
                    "y": 17.552303314208984
                },
                "after_mean": {
                    "x": 58.12782669067383,
                    "y": 49.09648132324219
                }
            },
            "5": {
                "slope": 0.7235970497131348,
                "before_mean": {
                    "x": 13.938456535339355,
                    "y": 20.09575080871582
                },
                "after_mean": {
                    "x": 83.00669860839844,
                    "y": 70.07332611083984
                }
            },
            "6": {
                "slope": 0.7624268531799316,
                "before_mean": {
                    "x": 16.963916778564453,
                    "y": 22.63129234313965
                },
                "after_mean": {
                    "x": 99.49365234375,
                    "y": 85.55418395996094
                }
            },
            "7": {
                "slope": 0.7570693492889404,
                "before_mean": {
                    "x": 17.30759620666504,
                    "y": 23.292367935180664
                },
                "after_mean": {
                    "x": 102.98699951171875,
                    "y": 88.1576156616211
                }
            },
            "8": {
                "slope": 0.7725601196289062,
                "before_mean": {
                    "x": 18.52688217163086,
                    "y": 24.438791275024414
                },
                "after_mean": {
                    "x": 109.99549865722656,
                    "y": 95.10379028320312
                }
            },
            "9": {
                "slope": 0.7845060229301453,
                "before_mean": {
                    "x": 19.4537353515625,
                    "y": 25.42469596862793
                },
                "after_mean": {
                    "x": 121.74109649658203,
                    "y": 105.66974639892578
                }
            },
            "10": {
                "slope": 0.7781153321266174,
                "before_mean": {
                    "x": 19.886611938476562,
                    "y": 26.089515686035156
                },
                "after_mean": {
                    "x": 132.63133239746094,
                    "y": 113.81790924072266
                }
            },
            "11": {
                "slope": 0.76460200548172,
                "before_mean": {
                    "x": 19.679906845092773,
                    "y": 26.520143508911133
                },
                "after_mean": {
                    "x": 142.79234313964844,
                    "y": 120.65215301513672
                }
            },
            "12": {
                "slope": 0.28406646847724915,
                "before_mean": {
                    "x": 0.11641450226306915,
                    "y": 12.113701820373535
                },
                "after_mean": {
                    "x": 40.462581634521484,
                    "y": 23.574695587158203
                }
            }
        },
        "company_city": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.23562563955783844,
                "before_mean": {
                    "x": 0.05247972905635834,
                    "y": 2.6061320304870605
                },
                "after_mean": {
                    "x": 6.261319637298584,
                    "y": 1.1431701183319092
                }
            },
            "2": {
                "slope": 0.16956676542758942,
                "before_mean": {
                    "x": 0.8406649231910706,
                    "y": 2.853750467300415
                },
                "after_mean": {
                    "x": 10.034524917602539,
                    "y": 4.412723541259766
                }
            },
            "3": {
                "slope": 0.31099581718444824,
                "before_mean": {
                    "x": -2.0418152809143066,
                    "y": 8.530790328979492
                },
                "after_mean": {
                    "x": 30.27567481994629,
                    "y": 18.58139419555664
                }
            },
            "4": {
                "slope": 0.7408588528633118,
                "before_mean": {
                    "x": -3.9573354721069336,
                    "y": 1.9201304912567139
                },
                "after_mean": {
                    "x": 57.90858840942383,
                    "y": 47.754051208496094
                }
            },
            "5": {
                "slope": 0.7722481489181519,
                "before_mean": {
                    "x": -3.1697399616241455,
                    "y": 2.1342434883117676
                },
                "after_mean": {
                    "x": 82.78509521484375,
                    "y": 68.51271057128906
                }
            },
            "6": {
                "slope": 0.8083639740943909,
                "before_mean": {
                    "x": -3.27258563041687,
                    "y": 1.3022851943969727
                },
                "after_mean": {
                    "x": 99.00712585449219,
                    "y": 83.98151397705078
                }
            },
            "7": {
                "slope": 0.802933931350708,
                "before_mean": {
                    "x": -2.7713069915771484,
                    "y": 2.038796901702881
                },
                "after_mean": {
                    "x": 102.48007202148438,
                    "y": 86.54869842529297
                }
            },
            "8": {
                "slope": 0.8161036372184753,
                "before_mean": {
                    "x": -2.4404146671295166,
                    "y": 2.2139594554901123
                },
                "after_mean": {
                    "x": 109.43987274169922,
                    "y": 93.51986694335938
                }
            },
            "9": {
                "slope": 0.8251336812973022,
                "before_mean": {
                    "x": -2.4953083992004395,
                    "y": 1.9052213430404663
                },
                "after_mean": {
                    "x": 121.50019073486328,
                    "y": 104.21807861328125
                }
            },
            "10": {
                "slope": 0.8180384635925293,
                "before_mean": {
                    "x": -3.0864760875701904,
                    "y": 1.3871870040893555
                },
                "after_mean": {
                    "x": 131.3218536376953,
                    "y": 111.33836364746094
                }
            },
            "11": {
                "slope": 0.8043383955955505,
                "before_mean": {
                    "x": -2.8279058933258057,
                    "y": 1.3793634176254272
                },
                "after_mean": {
                    "x": 141.32020568847656,
                    "y": 117.32322692871094
                }
            },
            "12": {
                "slope": 0.07153140753507614,
                "before_mean": {
                    "x": -0.9246082305908203,
                    "y": 3.894037961959839
                },
                "after_mean": {
                    "x": 39.852054595947266,
                    "y": 6.810850143432617
                }
            }
        },
        "all": {
            "0": {
                "slope": -0.002866562455892563,
                "before_mean": {
                    "x": 3.601118014895377e-11,
                    "y": -1.2560122719662559e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.75711125950329e-05
                }
            },
            "1": {
                "slope": -0.08433479070663452,
                "before_mean": {
                    "x": 8.748372692934936e-08,
                    "y": -1.1393229470968436e-07
                },
                "after_mean": {
                    "x": 6.208217144012451,
                    "y": -0.5235688090324402
                }
            },
            "2": {
                "slope": 0.28467467427253723,
                "before_mean": {
                    "x": -8.138020923809108e-09,
                    "y": 3.2552083695236433e-08
                },
                "after_mean": {
                    "x": 9.704591751098633,
                    "y": 2.7626514434814453
                }
            },
            "3": {
                "slope": 0.39941495656967163,
                "before_mean": {
                    "x": 2.4088542431854876e-06,
                    "y": 5.859375278305379e-07
                },
                "after_mean": {
                    "x": 31.097654342651367,
                    "y": 12.420868873596191
                }
            },
            "4": {
                "slope": 0.7544612288475037,
                "before_mean": {
                    "x": -2.4739583750488237e-06,
                    "y": -1.8229167153549497e-06
                },
                "after_mean": {
                    "x": 60.40459060668945,
                    "y": 45.57292556762695
                }
            },
            "5": {
                "slope": 0.7762255668640137,
                "before_mean": {
                    "x": -4.557291788387374e-07,
                    "y": -2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 84.6140365600586,
                    "y": 65.67958068847656
                }
            },
            "6": {
                "slope": 0.8121161460876465,
                "before_mean": {
                    "x": 3.906250185536919e-06,
                    "y": 3.3854166758828796e-06
                },
                "after_mean": {
                    "x": 100.92185974121094,
                    "y": 81.96026611328125
                }
            },
            "7": {
                "slope": 0.8044883012771606,
                "before_mean": {
                    "x": 1.3020833478094573e-07,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 105.71721649169922,
                    "y": 85.04826354980469
                }
            },
            "8": {
                "slope": 0.8174276947975159,
                "before_mean": {
                    "x": -2.4739583750488237e-06,
                    "y": -1.9531250927684596e-06
                },
                "after_mean": {
                    "x": 113.31398010253906,
                    "y": 92.62598419189453
                }
            },
            "9": {
                "slope": 0.8254448175430298,
                "before_mean": {
                    "x": -8.463541234959848e-06,
                    "y": -6.770833351765759e-06
                },
                "after_mean": {
                    "x": 124.44926452636719,
                    "y": 102.72599792480469
                }
            },
            "10": {
                "slope": 0.8183091282844543,
                "before_mean": {
                    "x": 5.859375050931703e-06,
                    "y": 4.687500222644303e-06
                },
                "after_mean": {
                    "x": 135.92047119140625,
                    "y": 111.22496795654297
                }
            },
            "11": {
                "slope": 0.807156503200531,
                "before_mean": {
                    "x": 5.208333391237829e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 146.69989013671875,
                    "y": 118.4097671508789
                }
            },
            "12": {
                "slope": 0.007151872850954533,
                "before_mean": {
                    "x": 6.327311439235928e-07,
                    "y": 0.0
                },
                "after_mean": {
                    "x": 39.24173355102539,
                    "y": 0.28065189719200134
                }
            }
        }
    }
}

==> images/appendix/residual_stream_shift/e/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "birth_city": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "university": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "major": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "company_name": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "company_city": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "all": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601118014895377e-11,
                    "y": -1.2560122719662559e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            }
        },
        "1": {
            "birthday": {
                "slope": -0.08016593754291534,
                "before_mean": {
                    "x": 0.5832635760307312,
                    "y": -5.992888450622559
                },
                "after_mean": {
                    "x": 7.217916965484619,
                    "y": -6.52476167678833
                }
            },
            "birth_city": {
                "slope": -0.01479822862893343,
                "before_mean": {
                    "x": -0.4724908173084259,
                    "y": -0.11428293585777283
                },
                "after_mean": {
                    "x": 5.8430962562561035,
                    "y": -0.20774243772029877
                }
            },
            "university": {
                "slope": -0.0324525386095047,
                "before_mean": {
                    "x": 0.003653736086562276,
                    "y": 1.6143094301223755
                },
                "after_mean": {
                    "x": 5.562816619873047,
                    "y": 1.4339004755020142
                }
            },
            "major": {
                "slope": 0.01932564191520214,
                "before_mean": {
                    "x": 0.17972180247306824,
                    "y": 0.06643283367156982
                },
                "after_mean": {
                    "x": 6.297309398651123,
                    "y": 0.18465913832187653
                }
            },
            "company_name": {
                "slope": -0.1535281389951706,
                "before_mean": {
                    "x": -0.34869512915611267,
                    "y": 1.8266607522964478
                },
                "after_mean": {
                    "x": 6.054235935211182,
                    "y": 0.8436306715011597
                }
            },
            "company_city": {
                "slope": -0.2346111238002777,
                "before_mean": {
                    "x": 0.0545472651720047,
                    "y": 2.5997674465179443
                },
                "after_mean": {
                    "x": 6.25922966003418,
                    "y": 1.1440799236297607
                }
            },
            "all": {
                "slope": -0.0839604064822197,
                "before_mean": {
                    "x": 7.171630755919978e-08,
                    "y": -9.765624753299562e-08
                },
                "after_mean": {
                    "x": 6.20576810836792,
                    "y": -0.5210389494895935
                }
            }
        },
        "2": {
            "birthday": {
                "slope": 0.44820427894592285,
                "before_mean": {
                    "x": -2.8780910968780518,
                    "y": -10.820819854736328
                },
                "after_mean": {
                    "x": 7.971980571746826,
                    "y": -5.957771301269531
                }
            },
            "birth_city": {
                "slope": 0.381193071603775,
                "before_mean": {
                    "x": -0.9037778377532959,
                    "y": -0.9596759676933289
                },
                "after_mean": {
                    "x": 9.360820770263672,
                    "y": 2.953117847442627
                }
            },
            "university": {
                "slope": 0.26551321148872375,
                "before_mean": {
                    "x": 0.7929208874702454,
                    "y": 3.3902711868286133
                },
                "after_mean": {
                    "x": 10.51076889038086,
                    "y": 5.97048807144165
                }
            },
            "major": {
                "slope": 0.30889421701431274,
                "before_mean": {
                    "x": 0.4975529909133911,
                    "y": 1.5494730472564697
                },
                "after_mean": {
                    "x": 10.078097343444824,
                    "y": 4.508847713470459
                }
            },
            "company_name": {
                "slope": 0.08360674232244492,
                "before_mean": {
                    "x": 1.6516590118408203,
                    "y": 3.991027355194092
                },
                "after_mean": {
                    "x": 10.27427864074707,
                    "y": 4.7119364738464355
                }
            },
            "company_city": {
                "slope": 0.17024557292461395,
                "before_mean": {
                    "x": 0.8397371172904968,
                    "y": 2.849726438522339
                },
                "after_mean": {
                    "x": 10.0327730178833,
                    "y": 4.41480016708374
                }
            },
            "all": {
                "slope": 0.2851070165634155,
                "before_mean": {
                    "x": 1.5462239844055148e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 9.704787254333496,
                    "y": 2.7669031620025635
                }
            }
        },
        "3": {
            "birthday": {
                "slope": -0.4825945496559143,
                "before_mean": {
                    "x": -7.1210618019104,
                    "y": 13.851473808288574
                },
                "after_mean": {
                    "x": 27.993637084960938,
                    "y": -3.0946898460388184
                }
            },
            "birth_city": {
                "slope": -0.517951250076294,
                "before_mean": {
                    "x": -4.935835361480713,
                    "y": 11.238588333129883
                },
                "after_mean": {
                    "x": 31.05042839050293,
                    "y": -7.400542259216309
                }
            },
            "university": {
                "slope": -0.40340396761894226,
                "before_mean": {
                    "x": 1.64297616481781,
                    "y": -0.639845609664917
                },
                "after_mean": {
                    "x": 33.88364028930664,
                    "y": -13.645857810974121
                }
            },
            "major": {
                "slope": -0.4037591516971588,
                "before_mean": {
                    "x": 7.141075611114502,
                    "y": -2.340043544769287
                },
                "after_mean": {
                    "x": 33.299625396728516,
                    "y": -12.901798248291016
                }
            },
            "company_name": {
                "slope": -0.22091051936149597,
                "before_mean": {
                    "x": 5.323396682739258,
                    "y": -13.592809677124023
                },
                "after_mean": {
                    "x": 30.182174682617188,
                    "y": -19.084375381469727
                }
            },
            "company_city": {
                "slope": -0.31198352575302124,
                "before_mean": {
                    "x": -2.0505874156951904,
                    "y": -8.51734733581543
                },
                "after_mean": {
                    "x": 30.29474449157715,
                    "y": -18.608558654785156
                }
            },
            "all": {
                "slope": -0.4002898931503296,
                "before_mean": {
                    "x": -6.119791578385048e-06,
                    "y": 2.4739583750488237e-06
                },
                "after_mean": {
                    "x": 31.117374420166016,
                    "y": -12.45596981048584
                }
            }
        },
        "4": {
            "birthday": {
                "slope": 0.786262035369873,
                "before_mean": {
                    "x": -14.524967193603516,
                    "y": -19.733091354370117
                },
                "after_mean": {
                    "x": 57.400020599365234,
                    "y": 36.81879425048828
                }
            },
            "birth_city": {
                "slope": 0.7959169149398804,
                "before_mean": {
                    "x": -7.933713912963867,
                    "y": -13.988533020019531
                },
                "after_mean": {
                    "x": 62.479286193847656,
                    "y": 42.05436706542969
                }
            },
            "university": {
                "slope": 0.7467572093009949,
                "before_mean": {
                    "x": 1.7405219078063965,
                    "y": 2.9574227333068848
                },
                "after_mean": {
                    "x": 62.86155700683594,
                    "y": 48.599998474121094
                }
            },
            "major": {
                "slope": 0.7447850108146667,
                "before_mean": {
                    "x": 12.724514961242676,
                    "y": 11.333870887756348
                },
                "after_mean": {
                    "x": 63.81289291381836,
                    "y": 49.38372802734375
                }
            },
            "company_name": {
                "slope": 0.6837917566299438,
                "before_mean": {
                    "x": 12.003854751586914,
                    "y": 17.57227897644043
                },
                "after_mean": {
                    "x": 58.18182373046875,
                    "y": 49.14839553833008
                }
            },
            "company_city": {
                "slope": 0.7414292097091675,
                "before_mean": {
                    "x": -4.010213851928711,
                    "y": 1.858046054840088
                },
                "after_mean": {
                    "x": 57.954612731933594,
                    "y": 47.80058288574219
                }
            },
            "all": {
                "slope": 0.7549303770065308,
                "before_mean": {
                    "x": -1.0416666782475659e-06,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 60.448368072509766,
                    "y": 45.634307861328125
                }
            }
        },
        "5": {
            "birthday": {
                "slope": 0.8013903498649597,
                "before_mean": {
                    "x": -16.86081886291504,
                    "y": -22.114849090576172
                },
                "after_mean": {
                    "x": 81.0978775024414,
                    "y": 56.388301849365234
                }
            },
            "birth_city": {
                "slope": 0.8045125007629395,
                "before_mean": {
                    "x": -10.92912769317627,
                    "y": -17.783540725708008
                },
                "after_mean": {
                    "x": 86.69792938232422,
                    "y": 60.75865173339844
                }
            },
            "university": {
                "slope": 0.7666494846343994,
                "before_mean": {
                    "x": 2.182861566543579,
                    "y": 4.06165075302124
                },
                "after_mean": {
                    "x": 87.4814224243164,
                    "y": 69.45574951171875
                }
            },
            "major": {
                "slope": 0.7703914046287537,
                "before_mean": {
                    "x": 14.881962776184082,
                    "y": 13.668999671936035
                },
                "after_mean": {
                    "x": 86.72810363769531,
                    "y": 69.01864624023438
                }
            },
            "company_name": {
                "slope": 0.7235965728759766,
                "before_mean": {
                    "x": 13.962606430053711,
                    "y": 20.108844757080078
                },
                "after_mean": {
                    "x": 83.0494155883789,
                    "y": 70.09982299804688
                }
            },
            "company_city": {
                "slope": 0.7724021673202515,
                "before_mean": {
                    "x": -3.2374417781829834,
                    "y": 2.0589280128479004
                },
                "after_mean": {
                    "x": 82.82555389404297,
                    "y": 68.53417205810547
                }
            },
            "all": {
                "slope": 0.7762760519981384,
                "before_mean": {
                    "x": 7.291666861419799e-06,
                    "y": 5.208333277550992e-06
                },
                "after_mean": {
                    "x": 84.646728515625,
                    "y": 65.709228515625
                }
            }
        },
        "6": {
            "birthday": {
                "slope": 0.8381149172782898,
                "before_mean": {
                    "x": -19.910659790039062,
                    "y": -25.53643226623535
                },
                "after_mean": {
                    "x": 96.86646270751953,
                    "y": 72.33621978759766
                }
            },
            "birth_city": {
                "slope": 0.840642511844635,
                "before_mean": {
                    "x": -13.71992015838623,
                    "y": -20.232131958007812
                },
                "after_mean": {
                    "x": 102.6686782836914,
                    "y": 77.60906982421875
                }
            },
            "university": {
                "slope": 0.7997527122497559,
                "before_mean": {
                    "x": 2.7039520740509033,
                    "y": 5.114713191986084
                },
                "after_mean": {
                    "x": 104.25547790527344,
                    "y": 86.33082580566406
                }
            },
            "major": {
                "slope": 0.8040289878845215,
                "before_mean": {
                    "x": 17.308549880981445,
                    "y": 16.806442260742188
                },
                "after_mean": {
                    "x": 103.22496032714844,
                    "y": 85.88572692871094
                }
            },
            "company_name": {
                "slope": 0.7622050046920776,
                "before_mean": {
                    "x": 16.972366333007812,
                    "y": 22.632720947265625
                },
                "after_mean": {
                    "x": 99.51642608642578,
                    "y": 85.5482177734375
                }
            },
            "company_city": {
                "slope": 0.8082847595214844,
                "before_mean": {
                    "x": -3.354332447052002,
                    "y": 1.2146543264389038
                },
                "after_mean": {
                    "x": 99.02873229980469,
                    "y": 83.96932220458984
                }
            },
            "all": {
                "slope": 0.8119407296180725,
                "before_mean": {
                    "x": -7.486979029636132e-06,
                    "y": -5.598958523478359e-06
                },
                "after_mean": {
                    "x": 100.9267807006836,
                    "y": 81.94656372070312
                }
            }
        },
        "7": {
            "birthday": {
                "slope": 0.8298376798629761,
                "before_mean": {
                    "x": -20.42352867126465,
                    "y": -26.592138290405273
                },
                "after_mean": {
                    "x": 102.19695281982422,
                    "y": 75.16295623779297
                }
            },
            "birth_city": {
                "slope": 0.8306304812431335,
                "before_mean": {
                    "x": -14.003795623779297,
                    "y": -20.45220947265625
                },
                "after_mean": {
                    "x": 108.18292236328125,
                    "y": 81.03980255126953
                }
            },
            "university": {
                "slope": 0.790899395942688,
                "before_mean": {
                    "x": 2.8637712001800537,
                    "y": 5.33547830581665
                },
                "after_mean": {
                    "x": 109.98627471923828,
                    "y": 90.05860137939453
                }
            },
            "major": {
                "slope": 0.7964298725128174,
                "before_mean": {
                    "x": 17.104726791381836,
                    "y": 16.46685028076172
                },
                "after_mean": {
                    "x": 108.50416564941406,
                    "y": 89.26009368896484
                }
            },
            "company_name": {
                "slope": 0.7567960023880005,
                "before_mean": {
                    "x": 17.313661575317383,
                    "y": 23.290939331054688
                },
                "after_mean": {
                    "x": 103.01353454589844,
                    "y": 88.14826202392578
                }
            },
            "company_city": {
                "slope": 0.8027852177619934,
                "before_mean": {
                    "x": -2.8548223972320557,
                    "y": 1.9510914087295532
                },
                "after_mean": {
                    "x": 102.50962829589844,
                    "y": 86.5361099243164
                }
            },
            "all": {
                "slope": 0.8042418956756592,
                "before_mean": {
                    "x": 1.56249996052793e-06,
                    "y": 1.6927083379414398e-06
                },
                "after_mean": {
                    "x": 105.73224639892578,
                    "y": 85.0343017578125
                }
            }
        },
        "8": {
            "birthday": {
                "slope": 0.8416758179664612,
                "before_mean": {
                    "x": -21.346866607666016,
                    "y": -27.618968963623047
                },
                "after_mean": {
                    "x": 110.177490234375,
                    "y": 83.08189392089844
                }
            },
            "birth_city": {
                "slope": 0.8408851027488708,
                "before_mean": {
                    "x": -15.41762638092041,
                    "y": -21.520917892456055
                },
                "after_mean": {
                    "x": 115.6093978881836,
                    "y": 88.65775299072266
                }
            },
            "university": {
                "slope": 0.8043943047523499,
                "before_mean": {
                    "x": 2.8298561573028564,
                    "y": 5.2980475425720215
                },
                "after_mean": {
                    "x": 118.10867309570312,
                    "y": 98.02767181396484
                }
            },
            "major": {
                "slope": 0.8105629682540894,
                "before_mean": {
                    "x": 17.934600830078125,
                    "y": 17.27834129333496
                },
                "after_mean": {
                    "x": 116.5874252319336,
                    "y": 97.24266815185547
                }
            },
            "company_name": {
                "slope": 0.7722142934799194,
                "before_mean": {
                    "x": 18.52898597717285,
                    "y": 24.436199188232422
                },
                "after_mean": {
                    "x": 110.0192642211914,
                    "y": 95.08629608154297
                }
            },
            "company_city": {
                "slope": 0.8158597350120544,
                "before_mean": {
                    "x": -2.5289249420166016,
                    "y": 2.1273133754730225
                },
                "after_mean": {
                    "x": 109.46769714355469,
                    "y": 93.50084686279297
                }
            },
            "all": {
                "slope": 0.8170908093452454,
                "before_mean": {
                    "x": 2.734374902502168e-06,
                    "y": 2.3437501113221515e-06
                },
                "after_mean": {
                    "x": 113.32831573486328,
                    "y": 92.59952545166016
                }
            }
        },
        "9": {
            "birthday": {
                "slope": 0.8471733927726746,
                "before_mean": {
                    "x": -21.55678939819336,
                    "y": -27.87839698791504
                },
                "after_mean": {
                    "x": 120.93597412109375,
                    "y": 92.83768463134766
                }
            },
            "birth_city": {
                "slope": 0.8473967909812927,
                "before_mean": {
                    "x": -16.68073272705078,
                    "y": -22.6042537689209
                },
                "after_mean": {
                    "x": 124.91617584228516,
                    "y": 97.38450622558594
                }
            },
            "university": {
                "slope": 0.8136354088783264,
                "before_mean": {
                    "x": 2.851982355117798,
                    "y": 5.235655307769775
                },
                "after_mean": {
                    "x": 129.316650390625,
                    "y": 108.13179016113281
                }
            },
            "major": {
                "slope": 0.8184444904327393,
                "before_mean": {
                    "x": 18.5245418548584,
                    "y": 18.010141372680664
                },
                "after_mean": {
                    "x": 128.24913024902344,
                    "y": 107.8136215209961
                }
            },
            "company_name": {
                "slope": 0.7839345932006836,
                "before_mean": {
                    "x": 19.44904327392578,
                    "y": 25.41875457763672
                },
                "after_mean": {
                    "x": 121.72965240478516,
                    "y": 105.60005950927734
                }
            },
            "company_city": {
                "slope": 0.8247069716453552,
                "before_mean": {
                    "x": -2.588167428970337,
                    "y": 1.8180010318756104
                },
                "after_mean": {
                    "x": 121.49175262451172,
                    "y": 104.14757537841797
                }
            },
            "all": {
                "slope": 0.824916660785675,
                "before_mean": {
                    "x": -2.0182291336823255e-05,
                    "y": -1.6927082469919696e-05
                },
                "after_mean": {
                    "x": 124.43988800048828,
                    "y": 102.65254211425781
                }
            }
        },
        "10": {
            "birthday": {
                "slope": 0.8405584096908569,
                "before_mean": {
                    "x": -20.710277557373047,
                    "y": -27.470943450927734
                },
                "after_mean": {
                    "x": 133.0191192626953,
                    "y": 101.74758911132812
                }
            },
            "birth_city": {
                "slope": 0.8391267657279968,
                "before_mean": {
                    "x": -17.2686767578125,
                    "y": -23.26994514465332
                },
                "after_mean": {
                    "x": 137.02517700195312,
                    "y": 106.20216369628906
                }
            },
            "university": {
                "slope": 0.8070350289344788,
                "before_mean": {
                    "x": 3.3333981037139893,
                    "y": 5.787062168121338
                },
                "after_mean": {
                    "x": 141.59226989746094,
                    "y": 117.36681365966797
                }
            },
            "major": {
                "slope": 0.8106054663658142,
                "before_mean": {
                    "x": 17.95399284362793,
                    "y": 17.576595306396484
                },
                "after_mean": {
                    "x": 139.91424560546875,
                    "y": 116.43824768066406
                }
            },
            "company_name": {
                "slope": 0.7772930264472961,
                "before_mean": {
                    "x": 19.876888275146484,
                    "y": 26.078731536865234
                },
                "after_mean": {
                    "x": 132.62191772460938,
                    "y": 113.71466064453125
                }
            },
            "company_city": {
                "slope": 0.8173578977584839,
                "before_mean": {
                    "x": -3.1853809356689453,
                    "y": 1.2984530925750732
                },
                "after_mean": {
                    "x": 131.3153533935547,
                    "y": 111.23368835449219
                }
            },
            "all": {
                "slope": 0.8175510764122009,
                "before_mean": {
                    "x": -9.895833500195295e-06,
                    "y": -7.94270818005316e-06
                },
                "after_mean": {
                    "x": 135.91468811035156,
                    "y": 111.11720275878906
                }
            }
        },
        "11": {
            "birthday": {
                "slope": 0.8311632871627808,
                "before_mean": {
                    "x": -19.896289825439453,
                    "y": -27.217031478881836
                },
                "after_mean": {
                    "x": 143.2992706298828,
                    "y": 108.42512512207031
                }
            },
            "birth_city": {
                "slope": 0.8314023017883301,
                "before_mean": {
                    "x": -18.002771377563477,
                    "y": -24.072168350219727
                },
                "after_mean": {
                    "x": 148.48680114746094,
                    "y": 114.34764099121094
                }
            },
            "university": {
                "slope": 0.7951533198356628,
                "before_mean": {
                    "x": 3.0383729934692383,
                    "y": 5.862705230712891
                },
                "after_mean": {
                    "x": 152.9866180419922,
                    "y": 125.09455108642578
                }
            },
            "major": {
                "slope": 0.7992164492607117,
                "before_mean": {
                    "x": 18.123422622680664,
                    "y": 17.627344131469727
                },
                "after_mean": {
                    "x": 151.3594207763672,
                    "y": 124.11174011230469
                }
            },
            "company_name": {
                "slope": 0.763581395149231,
                "before_mean": {
                    "x": 19.66730308532715,
                    "y": 26.50983428955078
                },
                "after_mean": {
                    "x": 142.80848693847656,
                    "y": 120.53814697265625
                }
            },
            "company_city": {
                "slope": 0.8035067319869995,
                "before_mean": {
                    "x": -2.9300129413604736,
                    "y": 1.2893357276916504
                },
                "after_mean": {
                    "x": 141.33181762695312,
                    "y": 117.2046890258789
                }
            },
            "all": {
                "slope": 0.8062525391578674,
                "before_mean": {
                    "x": 3.906250185536919e-06,
                    "y": 3.3854166758828796e-06
                },
                "after_mean": {
                    "x": 146.71206665039062,
                    "y": 118.28697967529297
                }
            }
        },
        "12": {
            "birthday": {
                "slope": -0.5210909843444824,
                "before_mean": {
                    "x": -0.28869491815567017,
                    "y": -10.836548805236816
                },
                "after_mean": {
                    "x": 38.602272033691406,
                    "y": -31.10228157043457
                }
            },
            "birth_city": {
                "slope": 0.02816873788833618,
                "before_mean": {
                    "x": 0.2048504650592804,
                    "y": -6.189365863800049
                },
                "after_mean": {
                    "x": 39.9277229309082,
                    "y": -5.070422649383545
                }
            },
            "university": {
                "slope": 0.30329251289367676,
                "before_mean": {
                    "x": 0.6781907677650452,
                    "y": 4.7459025382995605
                },
                "after_mean": {
                    "x": 41.36347579956055,
                    "y": 17.085445404052734
                }
            },
            "major": {
                "slope": -0.15231120586395264,
                "before_mean": {
                    "x": 0.20701254904270172,
                    "y": -3.678880453109741
                },
                "after_mean": {
                    "x": 35.34562683105469,
                    "y": -9.030885696411133
                }
            },
            "company_name": {
                "slope": 0.27692025899887085,
                "before_mean": {
                    "x": 0.13439175486564636,
                    "y": 12.094557762145996
                },
                "after_mean": {
                    "x": 40.70418167114258,
                    "y": 23.32915496826172
                }
            },
            "company_city": {
                "slope": 0.06910011917352676,
                "before_mean": {
                    "x": -0.935764729976654,
                    "y": 3.864333152770996
                },
                "after_mean": {
                    "x": 39.88017654418945,
                    "y": 6.684719562530518
                }
            },
            "all": {
                "slope": 0.008038774132728577,
                "before_mean": {
                    "x": -2.347818963244208e-06,
                    "y": -6.510416739047287e-08
                },
                "after_mean": {
                    "x": 39.30390930175781,
                    "y": 0.3159552216529846
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.08016593754291534,
                "before_mean": {
                    "x": 0.5832635760307312,
                    "y": -5.992888450622559
                },
                "after_mean": {
                    "x": 7.217916965484619,
                    "y": -6.52476167678833
                }
            },
            "2": {
                "slope": 0.44820427894592285,
                "before_mean": {
                    "x": -2.8780910968780518,
                    "y": -10.820819854736328
                },
                "after_mean": {
                    "x": 7.971980571746826,
                    "y": -5.957771301269531
                }
            },
            "3": {
                "slope": -0.4825945496559143,
                "before_mean": {
                    "x": -7.1210618019104,
                    "y": 13.851473808288574
                },
                "after_mean": {
                    "x": 27.993637084960938,
                    "y": -3.0946898460388184
                }
            },
            "4": {
                "slope": 0.786262035369873,
                "before_mean": {
                    "x": -14.524967193603516,
                    "y": -19.733091354370117
                },
                "after_mean": {
                    "x": 57.400020599365234,
                    "y": 36.81879425048828
                }
            },
            "5": {
                "slope": 0.8013903498649597,
                "before_mean": {
                    "x": -16.86081886291504,
                    "y": -22.114849090576172
                },
                "after_mean": {
                    "x": 81.0978775024414,
                    "y": 56.388301849365234
                }
            },
            "6": {
                "slope": 0.8381149172782898,
                "before_mean": {
                    "x": -19.910659790039062,
                    "y": -25.53643226623535
                },
                "after_mean": {
                    "x": 96.86646270751953,
                    "y": 72.33621978759766
                }
            },
            "7": {
                "slope": 0.8298376798629761,
                "before_mean": {
                    "x": -20.42352867126465,
                    "y": -26.592138290405273
                },
                "after_mean": {
                    "x": 102.19695281982422,
                    "y": 75.16295623779297
                }
            },
            "8": {
                "slope": 0.8416758179664612,
                "before_mean": {
                    "x": -21.346866607666016,
                    "y": -27.618968963623047
                },
                "after_mean": {
                    "x": 110.177490234375,
                    "y": 83.08189392089844
                }
            },
            "9": {
                "slope": 0.8471733927726746,
                "before_mean": {
                    "x": -21.55678939819336,
                    "y": -27.87839698791504
                },
                "after_mean": {
                    "x": 120.93597412109375,
                    "y": 92.83768463134766
                }
            },
            "10": {
                "slope": 0.8405584096908569,
                "before_mean": {
                    "x": -20.710277557373047,
                    "y": -27.470943450927734
                },
                "after_mean": {
                    "x": 133.0191192626953,
                    "y": 101.74758911132812
                }
            },
            "11": {
                "slope": 0.8311632871627808,
                "before_mean": {
                    "x": -19.896289825439453,
                    "y": -27.217031478881836
                },
                "after_mean": {
                    "x": 143.2992706298828,
                    "y": 108.42512512207031
                }
            },
            "12": {
                "slope": -0.5210909843444824,
                "before_mean": {
                    "x": -0.28869491815567017,
                    "y": -10.836548805236816
                },
                "after_mean": {
                    "x": 38.602272033691406,
                    "y": -31.10228157043457
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.01479822862893343,
                "before_mean": {
                    "x": -0.4724908173084259,
                    "y": -0.11428293585777283
                },
                "after_mean": {
                    "x": 5.8430962562561035,
                    "y": -0.20774243772029877
                }
            },
            "2": {
                "slope": 0.381193071603775,
                "before_mean": {
                    "x": -0.9037778377532959,
                    "y": -0.9596759676933289
                },
                "after_mean": {
                    "x": 9.360820770263672,
                    "y": 2.953117847442627
                }
            },
            "3": {
                "slope": -0.517951250076294,
                "before_mean": {
                    "x": -4.935835361480713,
                    "y": 11.238588333129883
                },
                "after_mean": {
                    "x": 31.05042839050293,
                    "y": -7.400542259216309
                }
            },
            "4": {
                "slope": 0.7959169149398804,
                "before_mean": {
                    "x": -7.933713912963867,
                    "y": -13.988533020019531
                },
                "after_mean": {
                    "x": 62.479286193847656,
                    "y": 42.05436706542969
                }
            },
            "5": {
                "slope": 0.8045125007629395,
                "before_mean": {
                    "x": -10.92912769317627,
                    "y": -17.783540725708008
                },
                "after_mean": {
                    "x": 86.69792938232422,
                    "y": 60.75865173339844
                }
            },
            "6": {
                "slope": 0.840642511844635,
                "before_mean": {
                    "x": -13.71992015838623,
                    "y": -20.232131958007812
                },
                "after_mean": {
                    "x": 102.6686782836914,
                    "y": 77.60906982421875
                }
            },
            "7": {
                "slope": 0.8306304812431335,
                "before_mean": {
                    "x": -14.003795623779297,
                    "y": -20.45220947265625
                },
                "after_mean": {
                    "x": 108.18292236328125,
                    "y": 81.03980255126953
                }
            },
            "8": {
                "slope": 0.8408851027488708,
                "before_mean": {
                    "x": -15.41762638092041,
                    "y": -21.520917892456055
                },
                "after_mean": {
                    "x": 115.6093978881836,
                    "y": 88.65775299072266
                }
            },
            "9": {
                "slope": 0.8473967909812927,
                "before_mean": {
                    "x": -16.68073272705078,
                    "y": -22.6042537689209
                },
                "after_mean": {
                    "x": 124.91617584228516,
                    "y": 97.38450622558594
                }
            },
            "10": {
                "slope": 0.8391267657279968,
                "before_mean": {
                    "x": -17.2686767578125,
                    "y": -23.26994514465332
                },
                "after_mean": {
                    "x": 137.02517700195312,
                    "y": 106.20216369628906
                }
            },
            "11": {
                "slope": 0.8314023017883301,
                "before_mean": {
                    "x": -18.002771377563477,
                    "y": -24.072168350219727
                },
                "after_mean": {
                    "x": 148.48680114746094,
                    "y": 114.34764099121094
                }
            },
            "12": {
                "slope": 0.02816873788833618,
                "before_mean": {
                    "x": 0.2048504650592804,
                    "y": -6.189365863800049
                },
                "after_mean": {
                    "x": 39.9277229309082,
                    "y": -5.070422649383545
                }
            }
        },
        "university": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.0324525386095047,
                "before_mean": {
                    "x": 0.003653736086562276,
                    "y": 1.6143094301223755
                },
                "after_mean": {
                    "x": 5.562816619873047,
                    "y": 1.4339004755020142
                }
            },
            "2": {
                "slope": 0.26551321148872375,
                "before_mean": {
                    "x": 0.7929208874702454,
                    "y": 3.3902711868286133
                },
                "after_mean": {
                    "x": 10.51076889038086,
                    "y": 5.97048807144165
                }
            },
            "3": {
                "slope": -0.40340396761894226,
                "before_mean": {
                    "x": 1.64297616481781,
                    "y": -0.639845609664917
                },
                "after_mean": {
                    "x": 33.88364028930664,
                    "y": -13.645857810974121
                }
            },
            "4": {
                "slope": 0.7467572093009949,
                "before_mean": {
                    "x": 1.7405219078063965,
                    "y": 2.9574227333068848
                },
                "after_mean": {
                    "x": 62.86155700683594,
                    "y": 48.599998474121094
                }
            },
            "5": {
                "slope": 0.7666494846343994,
                "before_mean": {
                    "x": 2.182861566543579,
                    "y": 4.06165075302124
                },
                "after_mean": {
                    "x": 87.4814224243164,
                    "y": 69.45574951171875
                }
            },
            "6": {
                "slope": 0.7997527122497559,
                "before_mean": {
                    "x": 2.7039520740509033,
                    "y": 5.114713191986084
                },
                "after_mean": {
                    "x": 104.25547790527344,
                    "y": 86.33082580566406
                }
            },
            "7": {
                "slope": 0.790899395942688,
                "before_mean": {
                    "x": 2.8637712001800537,
                    "y": 5.33547830581665
                },
                "after_mean": {
                    "x": 109.98627471923828,
                    "y": 90.05860137939453
                }
            },
            "8": {
                "slope": 0.8043943047523499,
                "before_mean": {
                    "x": 2.8298561573028564,
                    "y": 5.2980475425720215
                },
                "after_mean": {
                    "x": 118.10867309570312,
                    "y": 98.02767181396484
                }
            },
            "9": {
                "slope": 0.8136354088783264,
                "before_mean": {
                    "x": 2.851982355117798,
                    "y": 5.235655307769775
                },
                "after_mean": {
                    "x": 129.316650390625,
                    "y": 108.13179016113281
                }
            },
            "10": {
                "slope": 0.8070350289344788,
                "before_mean": {
                    "x": 3.3333981037139893,
                    "y": 5.787062168121338
                },
                "after_mean": {
                    "x": 141.59226989746094,
                    "y": 117.36681365966797
                }
            },
            "11": {
                "slope": 0.7951533198356628,
                "before_mean": {
                    "x": 3.0383729934692383,
                    "y": 5.862705230712891
                },
                "after_mean": {
                    "x": 152.9866180419922,
                    "y": 125.09455108642578
                }
            },
            "12": {
                "slope": 0.30329251289367676,
                "before_mean": {
                    "x": 0.6781907677650452,
                    "y": 4.7459025382995605
                },
                "after_mean": {
                    "x": 41.36347579956055,
                    "y": 17.085445404052734
                }
            }
        },
        "major": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": 0.01932564191520214,
                "before_mean": {
                    "x": 0.17972180247306824,
                    "y": 0.06643283367156982
                },
                "after_mean": {
                    "x": 6.297309398651123,
                    "y": 0.18465913832187653
                }
            },
            "2": {
                "slope": 0.30889421701431274,
                "before_mean": {
                    "x": 0.4975529909133911,
                    "y": 1.5494730472564697
                },
                "after_mean": {
                    "x": 10.078097343444824,
                    "y": 4.508847713470459
                }
            },
            "3": {
                "slope": -0.4037591516971588,
                "before_mean": {
                    "x": 7.141075611114502,
                    "y": -2.340043544769287
                },
                "after_mean": {
                    "x": 33.299625396728516,
                    "y": -12.901798248291016
                }
            },
            "4": {
                "slope": 0.7447850108146667,
                "before_mean": {
                    "x": 12.724514961242676,
                    "y": 11.333870887756348
                },
                "after_mean": {
                    "x": 63.81289291381836,
                    "y": 49.38372802734375
                }
            },
            "5": {
                "slope": 0.7703914046287537,
                "before_mean": {
                    "x": 14.881962776184082,
                    "y": 13.668999671936035
                },
                "after_mean": {
                    "x": 86.72810363769531,
                    "y": 69.01864624023438
                }
            },
            "6": {
                "slope": 0.8040289878845215,
                "before_mean": {
                    "x": 17.308549880981445,
                    "y": 16.806442260742188
                },
                "after_mean": {
                    "x": 103.22496032714844,
                    "y": 85.88572692871094
                }
            },
            "7": {
                "slope": 0.7964298725128174,
                "before_mean": {
                    "x": 17.104726791381836,
                    "y": 16.46685028076172
                },
                "after_mean": {
                    "x": 108.50416564941406,
                    "y": 89.26009368896484
                }
            },
            "8": {
                "slope": 0.8105629682540894,
                "before_mean": {
                    "x": 17.934600830078125,
                    "y": 17.27834129333496
                },
                "after_mean": {
                    "x": 116.5874252319336,
                    "y": 97.24266815185547
                }
            },
            "9": {
                "slope": 0.8184444904327393,
                "before_mean": {
                    "x": 18.5245418548584,
                    "y": 18.010141372680664
                },
                "after_mean": {
                    "x": 128.24913024902344,
                    "y": 107.8136215209961
                }
            },
            "10": {
                "slope": 0.8106054663658142,
                "before_mean": {
                    "x": 17.95399284362793,
                    "y": 17.576595306396484
                },
                "after_mean": {
                    "x": 139.91424560546875,
                    "y": 116.43824768066406
                }
            },
            "11": {
                "slope": 0.7992164492607117,
                "before_mean": {
                    "x": 18.123422622680664,
                    "y": 17.627344131469727
                },
                "after_mean": {
                    "x": 151.3594207763672,
                    "y": 124.11174011230469
                }
            },
            "12": {
                "slope": -0.15231120586395264,
                "before_mean": {
                    "x": 0.20701254904270172,
                    "y": -3.678880453109741
                },
                "after_mean": {
                    "x": 35.34562683105469,
                    "y": -9.030885696411133
                }
            }
        },
        "company_name": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.1535281389951706,
                "before_mean": {
                    "x": -0.34869512915611267,
                    "y": 1.8266607522964478
                },
                "after_mean": {
                    "x": 6.054235935211182,
                    "y": 0.8436306715011597
                }
            },
            "2": {
                "slope": 0.08360674232244492,
                "before_mean": {
                    "x": 1.6516590118408203,
                    "y": 3.991027355194092
                },
                "after_mean": {
                    "x": 10.27427864074707,
                    "y": 4.7119364738464355
                }
            },
            "3": {
                "slope": -0.22091051936149597,
                "before_mean": {
                    "x": 5.323396682739258,
                    "y": -13.592809677124023
                },
                "after_mean": {
                    "x": 30.182174682617188,
                    "y": -19.084375381469727
                }
            },
            "4": {
                "slope": 0.6837917566299438,
                "before_mean": {
                    "x": 12.003854751586914,
                    "y": 17.57227897644043
                },
                "after_mean": {
                    "x": 58.18182373046875,
                    "y": 49.14839553833008
                }
            },
            "5": {
                "slope": 0.7235965728759766,
                "before_mean": {
                    "x": 13.962606430053711,
                    "y": 20.108844757080078
                },
                "after_mean": {
                    "x": 83.0494155883789,
                    "y": 70.09982299804688
                }
            },
            "6": {
                "slope": 0.7622050046920776,
                "before_mean": {
                    "x": 16.972366333007812,
                    "y": 22.632720947265625
                },
                "after_mean": {
                    "x": 99.51642608642578,
                    "y": 85.5482177734375
                }
            },
            "7": {
                "slope": 0.7567960023880005,
                "before_mean": {
                    "x": 17.313661575317383,
                    "y": 23.290939331054688
                },
                "after_mean": {
                    "x": 103.01353454589844,
                    "y": 88.14826202392578
                }
            },
            "8": {
                "slope": 0.7722142934799194,
                "before_mean": {
                    "x": 18.52898597717285,
                    "y": 24.436199188232422
                },
                "after_mean": {
                    "x": 110.0192642211914,
                    "y": 95.08629608154297
                }
            },
            "9": {
                "slope": 0.7839345932006836,
                "before_mean": {
                    "x": 19.44904327392578,
                    "y": 25.41875457763672
                },
                "after_mean": {
                    "x": 121.72965240478516,
                    "y": 105.60005950927734
                }
            },
            "10": {
                "slope": 0.7772930264472961,
                "before_mean": {
                    "x": 19.876888275146484,
                    "y": 26.078731536865234
                },
                "after_mean": {
                    "x": 132.62191772460938,
                    "y": 113.71466064453125
                }
            },
            "11": {
                "slope": 0.763581395149231,
                "before_mean": {
                    "x": 19.66730308532715,
                    "y": 26.50983428955078
                },
                "after_mean": {
                    "x": 142.80848693847656,
                    "y": 120.53814697265625
                }
            },
            "12": {
                "slope": 0.27692025899887085,
                "before_mean": {
                    "x": 0.13439175486564636,
                    "y": 12.094557762145996
                },
                "after_mean": {
                    "x": 40.70418167114258,
                    "y": 23.32915496826172
                }
            }
        },
        "company_city": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601117667950682e-11,
                    "y": -1.2560123607840978e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.2346111238002777,
                "before_mean": {
                    "x": 0.0545472651720047,
                    "y": 2.5997674465179443
                },
                "after_mean": {
                    "x": 6.25922966003418,
                    "y": 1.1440799236297607
                }
            },
            "2": {
                "slope": 0.17024557292461395,
                "before_mean": {
                    "x": 0.8397371172904968,
                    "y": 2.849726438522339
                },
                "after_mean": {
                    "x": 10.0327730178833,
                    "y": 4.41480016708374
                }
            },
            "3": {
                "slope": -0.31198352575302124,
                "before_mean": {
                    "x": -2.0505874156951904,
                    "y": -8.51734733581543
                },
                "after_mean": {
                    "x": 30.29474449157715,
                    "y": -18.608558654785156
                }
            },
            "4": {
                "slope": 0.7414292097091675,
                "before_mean": {
                    "x": -4.010213851928711,
                    "y": 1.858046054840088
                },
                "after_mean": {
                    "x": 57.954612731933594,
                    "y": 47.80058288574219
                }
            },
            "5": {
                "slope": 0.7724021673202515,
                "before_mean": {
                    "x": -3.2374417781829834,
                    "y": 2.0589280128479004
                },
                "after_mean": {
                    "x": 82.82555389404297,
                    "y": 68.53417205810547
                }
            },
            "6": {
                "slope": 0.8082847595214844,
                "before_mean": {
                    "x": -3.354332447052002,
                    "y": 1.2146543264389038
                },
                "after_mean": {
                    "x": 99.02873229980469,
                    "y": 83.96932220458984
                }
            },
            "7": {
                "slope": 0.8027852177619934,
                "before_mean": {
                    "x": -2.8548223972320557,
                    "y": 1.9510914087295532
                },
                "after_mean": {
                    "x": 102.50962829589844,
                    "y": 86.5361099243164
                }
            },
            "8": {
                "slope": 0.8158597350120544,
                "before_mean": {
                    "x": -2.5289249420166016,
                    "y": 2.1273133754730225
                },
                "after_mean": {
                    "x": 109.46769714355469,
                    "y": 93.50084686279297
                }
            },
            "9": {
                "slope": 0.8247069716453552,
                "before_mean": {
                    "x": -2.588167428970337,
                    "y": 1.8180010318756104
                },
                "after_mean": {
                    "x": 121.49175262451172,
                    "y": 104.14757537841797
                }
            },
            "10": {
                "slope": 0.8173578977584839,
                "before_mean": {
                    "x": -3.1853809356689453,
                    "y": 1.2984530925750732
                },
                "after_mean": {
                    "x": 131.3153533935547,
                    "y": 111.23368835449219
                }
            },
            "11": {
                "slope": 0.8035067319869995,
                "before_mean": {
                    "x": -2.9300129413604736,
                    "y": 1.2893357276916504
                },
                "after_mean": {
                    "x": 141.33181762695312,
                    "y": 117.2046890258789
                }
            },
            "12": {
                "slope": 0.06910011917352676,
                "before_mean": {
                    "x": -0.935764729976654,
                    "y": 3.864333152770996
                },
                "after_mean": {
                    "x": 39.88017654418945,
                    "y": 6.684719562530518
                }
            }
        },
        "all": {
            "0": {
                "slope": -0.002866582479327917,
                "before_mean": {
                    "x": 3.601118014895377e-11,
                    "y": -1.2560122719662559e-08
                },
                "after_mean": {
                    "x": 0.023567793890833855,
                    "y": -6.757158553227782e-05
                }
            },
            "1": {
                "slope": -0.0839604064822197,
                "before_mean": {
                    "x": 7.171630755919978e-08,
                    "y": -9.765624753299562e-08
                },
                "after_mean": {
                    "x": 6.20576810836792,
                    "y": -0.5210389494895935
                }
            },
            "2": {
                "slope": 0.2851070165634155,
                "before_mean": {
                    "x": 1.5462239844055148e-07,
                    "y": 1.3020833478094573e-07
                },
                "after_mean": {
                    "x": 9.704787254333496,
                    "y": 2.7669031620025635
                }
            },
            "3": {
                "slope": -0.4002898931503296,
                "before_mean": {
                    "x": -6.119791578385048e-06,
                    "y": 2.4739583750488237e-06
                },
                "after_mean": {
                    "x": 31.117374420166016,
                    "y": -12.45596981048584
                }
            },
            "4": {
                "slope": 0.7549303770065308,
                "before_mean": {
                    "x": -1.0416666782475659e-06,
                    "y": -5.208333391237829e-07
                },
                "after_mean": {
                    "x": 60.448368072509766,
                    "y": 45.634307861328125
                }
            },
            "5": {
                "slope": 0.7762760519981384,
                "before_mean": {
                    "x": 7.291666861419799e-06,
                    "y": 5.208333277550992e-06
                },
                "after_mean": {
                    "x": 84.646728515625,
                    "y": 65.709228515625
                }
            },
            "6": {
                "slope": 0.8119407296180725,
                "before_mean": {
                    "x": -7.486979029636132e-06,
                    "y": -5.598958523478359e-06
                },
                "after_mean": {
                    "x": 100.9267807006836,
                    "y": 81.94656372070312
                }
            },
            "7": {
                "slope": 0.8042418956756592,
                "before_mean": {
                    "x": 1.56249996052793e-06,
                    "y": 1.6927083379414398e-06
                },
                "after_mean": {
                    "x": 105.73224639892578,
                    "y": 85.0343017578125
                }
            },
            "8": {
                "slope": 0.8170908093452454,
                "before_mean": {
                    "x": 2.734374902502168e-06,
                    "y": 2.3437501113221515e-06
                },
                "after_mean": {
                    "x": 113.32831573486328,
                    "y": 92.59952545166016
                }
            },
            "9": {
                "slope": 0.824916660785675,
                "before_mean": {
                    "x": -2.0182291336823255e-05,
                    "y": -1.6927082469919696e-05
                },
                "after_mean": {
                    "x": 124.43988800048828,
                    "y": 102.65254211425781
                }
            },
            "10": {
                "slope": 0.8175510764122009,
                "before_mean": {
                    "x": -9.895833500195295e-06,
                    "y": -7.94270818005316e-06
                },
                "after_mean": {
                    "x": 135.91468811035156,
                    "y": 111.11720275878906
                }
            },
            "11": {
                "slope": 0.8062525391578674,
                "before_mean": {
                    "x": 3.906250185536919e-06,
                    "y": 3.3854166758828796e-06
                },
                "after_mean": {
                    "x": 146.71206665039062,
                    "y": 118.28697967529297
                }
            },
            "12": {
                "slope": 0.008038774132728577,
                "before_mean": {
                    "x": -2.347818963244208e-06,
                    "y": -6.510416739047287e-08
                },
                "after_mean": {
                    "x": 39.30390930175781,
                    "y": 0.3159552216529846
                }
            }
        }
    }
}

==> images/appendix/residual_stream_shift/f/slope_information.json <==
{
    "hidden_state_index_first": {
        "0": {
            "birthday": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "birth_city": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "university": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "major": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "company_name": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "company_city": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "all": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            }
        },
        "1": {
            "birthday": {
                "slope": 0.023991569876670837,
                "before_mean": {
                    "x": 0.13438831269741058,
                    "y": -1.0814181566238403
                },
                "after_mean": {
                    "x": 8.533370018005371,
                    "y": -0.8799133896827698
                }
            },
            "birth_city": {
                "slope": -0.17830732464790344,
                "before_mean": {
                    "x": 0.15067578852176666,
                    "y": -1.0484998226165771
                },
                "after_mean": {
                    "x": 9.692304611206055,
                    "y": -2.7498421669006348
                }
            },
            "university": {
                "slope": -0.14772529900074005,
                "before_mean": {
                    "x": -0.22881904244422913,
                    "y": 0.5888643264770508
                },
                "after_mean": {
                    "x": 10.322381973266602,
                    "y": -0.9698149561882019
                }
            },
            "major": {
                "slope": -0.2087896317243576,
                "before_mean": {
                    "x": -0.2683280408382416,
                    "y": 0.7420174479484558
                },
                "after_mean": {
                    "x": 10.055809020996094,
                    "y": -1.4135551452636719
                }
            },
            "company_name": {
                "slope": -0.2028040736913681,
                "before_mean": {
                    "x": 0.10021505504846573,
                    "y": 0.0886799767613411
                },
                "after_mean": {
                    "x": 10.699384689331055,
                    "y": -2.0608747005462646
                }
            },
            "company_city": {
                "slope": -0.1503007560968399,
                "before_mean": {
                    "x": 0.11186833679676056,
                    "y": 0.7103562355041504
                },
                "after_mean": {
                    "x": 10.951059341430664,
                    "y": -0.9187824130058289
                }
            },
            "all": {
                "slope": -0.14924713969230652,
                "before_mean": {
                    "x": 6.885528591737966e-08,
                    "y": 8.138020923809108e-09
                },
                "after_mean": {
                    "x": 10.04238510131836,
                    "y": -1.4987972974777222
                }
            }
        },
        "2": {
            "birthday": {
                "slope": -0.16483257710933685,
                "before_mean": {
                    "x": 0.7394658923149109,
                    "y": -2.3400182723999023
                },
                "after_mean": {
                    "x": 11.707856178283691,
                    "y": -4.147966384887695
                }
            },
            "birth_city": {
                "slope": -0.23870785534381866,
                "before_mean": {
                    "x": 1.3158923387527466,
                    "y": -3.158355951309204
                },
                "after_mean": {
                    "x": 11.982701301574707,
                    "y": -5.704607009887695
                }
            },
            "university": {
                "slope": -0.5917513966560364,
                "before_mean": {
                    "x": -1.0362377166748047,
                    "y": 2.328739643096924
                },
                "after_mean": {
                    "x": 12.652480125427246,
                    "y": -5.771578311920166
                }
            },
            "major": {
                "slope": -0.6207659244537354,
                "before_mean": {
                    "x": -0.9863865375518799,
                    "y": 2.0496902465820312
                },
                "after_mean": {
                    "x": 12.442251205444336,
                    "y": -6.286349773406982
                }
            },
            "company_name": {
                "slope": -0.3040461242198944,
                "before_mean": {
                    "x": 2.2618870735168457,
                    "y": -4.089766979217529
                },
                "after_mean": {
                    "x": 12.774884223937988,
                    "y": -7.286202907562256
                }
            },
            "company_city": {
                "slope": -0.78627610206604,
                "before_mean": {
                    "x": -2.294618606567383,
                    "y": 5.209707260131836
                },
                "after_mean": {
                    "x": 12.101728439331055,
                    "y": -6.10979700088501
                }
            },
            "all": {
                "slope": -0.47930464148521423,
                "before_mean": {
                    "x": 4.435221399035072e-07,
                    "y": -7.324218813664629e-07
                },
                "after_mean": {
                    "x": 12.276984214782715,
                    "y": -5.884416580200195
                }
            }
        },
        "3": {
            "birthday": {
                "slope": -0.3195593059062958,
                "before_mean": {
                    "x": 1.0333750247955322,
                    "y": -2.287337064743042
                },
                "after_mean": {
                    "x": 16.111539840698242,
                    "y": -7.1057047843933105
                }
            },
            "birth_city": {
                "slope": -0.33700838685035706,
                "before_mean": {
                    "x": 2.1343765258789062,
                    "y": -4.088078022003174
                },
                "after_mean": {
                    "x": 16.75850486755371,
                    "y": -9.016531944274902
                }
            },
            "university": {
                "slope": -0.5913138389587402,
                "before_mean": {
                    "x": -0.7779638767242432,
                    "y": 1.231155514717102
                },
                "after_mean": {
                    "x": 14.943246841430664,
                    "y": -8.065013885498047
                }
            },
            "major": {
                "slope": -0.7448443174362183,
                "before_mean": {
                    "x": -1.2586398124694824,
                    "y": 2.2273569107055664
                },
                "after_mean": {
                    "x": 14.189031600952148,
                    "y": -9.278753280639648
                }
            },
            "company_name": {
                "slope": -0.3801194131374359,
                "before_mean": {
                    "x": 3.0318853855133057,
                    "y": -4.952019691467285
                },
                "after_mean": {
                    "x": 16.950069427490234,
                    "y": -10.242591857910156
                }
            },
            "company_city": {
                "slope": -0.8532147407531738,
                "before_mean": {
                    "x": -4.1630330085754395,
                    "y": 7.868921756744385
                },
                "after_mean": {
                    "x": 16.419275283813477,
                    "y": -9.692207336425781
                }
            },
            "all": {
                "slope": -0.5599231123924255,
                "before_mean": {
                    "x": 7.324219097881723e-08,
                    "y": -2.278645894193687e-07
                },
                "after_mean": {
                    "x": 15.89527702331543,
                    "y": -8.90013313293457
                }
            }
        },
        "4": {
            "birthday": {
                "slope": -0.3653663396835327,
                "before_mean": {
                    "x": 4.087356090545654,
                    "y": -6.145921230316162
                },
                "after_mean": {
                    "x": 19.388765335083008,
                    "y": -11.736540794372559
                }
            },
            "birth_city": {
                "slope": -0.41481462121009827,
                "before_mean": {
                    "x": 5.854095458984375,
                    "y": -8.308669090270996
                },
                "after_mean": {
                    "x": 21.45486831665039,
                    "y": -14.780097961425781
                }
            },
            "university": {
                "slope": -0.6495555639266968,
                "before_mean": {
                    "x": -0.76645427942276,
                    "y": 0.7560726404190063
                },
                "after_mean": {
                    "x": 19.731781005859375,
                    "y": -12.558670043945312
                }
            },
            "major": {
                "slope": -0.8302721977233887,
                "before_mean": {
                    "x": -2.026794910430908,
                    "y": 2.6488049030303955
                },
                "after_mean": {
                    "x": 19.15751075744629,
                    "y": -14.939934730529785
                }
            },
            "company_name": {
                "slope": -0.4515799582004547,
                "before_mean": {
                    "x": 5.9861555099487305,
                    "y": -8.078271865844727
                },
                "after_mean": {
                    "x": 20.12724494934082,
                    "y": -14.464104652404785
                }
            },
            "company_city": {
                "slope": -1.0235097408294678,
                "before_mean": {
                    "x": -13.134359359741211,
                    "y": 19.127986907958984
                },
                "after_mean": {
                    "x": 19.343364715576172,
                    "y": -14.11327838897705
                }
            },
            "all": {
                "slope": -0.6928706169128418,
                "before_mean": {
                    "x": -1.9531249506599124e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.86725425720215,
                    "y": -13.765437126159668
                }
            }
        },
        "5": {
            "birthday": {
                "slope": -0.5027287006378174,
                "before_mean": {
                    "x": 7.073604583740234,
                    "y": -9.062774658203125
                },
                "after_mean": {
                    "x": 24.75180435180664,
                    "y": -17.95011329650879
                }
            },
            "birth_city": {
                "slope": -0.497042715549469,
                "before_mean": {
                    "x": 10.824012756347656,
                    "y": -13.045964241027832
                },
                "after_mean": {
                    "x": 27.634431838989258,
                    "y": -21.401460647583008
                }
            },
            "university": {
                "slope": -0.7518288493156433,
                "before_mean": {
                    "x": -0.10417408496141434,
                    "y": -0.5723312497138977
                },
                "after_mean": {
                    "x": 25.58029556274414,
                    "y": -19.88265609741211
                }
            },
            "major": {
                "slope": -0.8943207859992981,
                "before_mean": {
                    "x": -5.49418830871582,
                    "y": 5.915354251861572
                },
                "after_mean": {
                    "x": 26.13617706298828,
                    "y": -22.372339248657227
                }
            },
            "company_name": {
                "slope": -0.557447612285614,
                "before_mean": {
                    "x": 11.2321138381958,
                    "y": -13.194424629211426
                },
                "after_mean": {
                    "x": 26.465930938720703,
                    "y": -21.686479568481445
                }
            },
            "company_city": {
                "slope": -1.040554165840149,
                "before_mean": {
                    "x": -23.531362533569336,
                    "y": 29.96013832092285
                },
                "after_mean": {
                    "x": 25.665172576904297,
                    "y": -21.23151969909668
                }
            },
            "all": {
                "slope": -0.7970397472381592,
                "before_mean": {
                    "x": 8.463541689707199e-07,
                    "y": -1.106770810110902e-06
                },
                "after_mean": {
                    "x": 26.038969039916992,
                    "y": -20.75409507751465
                }
            }
        },
        "6": {
            "birthday": {
                "slope": -0.5907898545265198,
                "before_mean": {
                    "x": 10.232789039611816,
                    "y": -12.190092086791992
                },
                "after_mean": {
                    "x": 29.880863189697266,
                    "y": -23.797975540161133
                }
            },
            "birth_city": {
                "slope": -0.5795227885246277,
                "before_mean": {
                    "x": 15.490534782409668,
                    "y": -17.437114715576172
                },
                "after_mean": {
                    "x": 33.40991973876953,
                    "y": -27.821805953979492
                }
            },
            "university": {
                "slope": -0.8128579258918762,
                "before_mean": {
                    "x": 0.6650740504264832,
                    "y": -1.5243257284164429
                },
                "after_mean": {
                    "x": 31.269760131835938,
                    "y": -26.401588439941406
                }
            },
            "major": {
                "slope": -0.9217329025268555,
                "before_mean": {
                    "x": -7.814927577972412,
                    "y": 7.9771647453308105
                },
                "after_mean": {
                    "x": 32.600830078125,
                    "y": -29.27536964416504
                }
            },
            "company_name": {
                "slope": -0.6384986639022827,
                "before_mean": {
                    "x": 15.327140808105469,
                    "y": -17.01644515991211
                },
                "after_mean": {
                    "x": 32.07466125488281,
                    "y": -27.709714889526367
                }
            },
            "company_city": {
                "slope": -1.034722924232483,
                "before_mean": {
                    "x": -33.900611877441406,
                    "y": 40.19081497192383
                },
                "after_mean": {
                    "x": 31.445568084716797,
                    "y": -27.42437744140625
                }
            },
            "all": {
                "slope": -0.8518432378768921,
                "before_mean": {
                    "x": -6.51041659693874e-07,
                    "y": 3.906249901319825e-07
                },
                "after_mean": {
                    "x": 31.78026580810547,
                    "y": -27.07180404663086
                }
            }
        },
        "7": {
            "birthday": {
                "slope": -0.5889827013015747,
                "before_mean": {
                    "x": 9.519168853759766,
                    "y": -11.575333595275879
                },
                "after_mean": {
                    "x": 30.131637573242188,
                    "y": -23.715721130371094
                }
            },
            "birth_city": {
                "slope": -0.5628076791763306,
                "before_mean": {
                    "x": 15.510549545288086,
                    "y": -17.578189849853516
                },
                "after_mean": {
                    "x": 33.57501983642578,
                    "y": -27.745012283325195
                }
            },
            "university": {
                "slope": -0.8011212944984436,
                "before_mean": {
                    "x": 0.7496920824050903,
                    "y": -1.7678203582763672
                },
                "after_mean": {
                    "x": 32.95501708984375,
                    "y": -27.568193435668945
                }
            },
            "major": {
                "slope": -0.9140154123306274,
                "before_mean": {
                    "x": -7.58964204788208,
                    "y": 7.741424083709717
                },
                "after_mean": {
                    "x": 33.40635681152344,
                    "y": -29.729549407958984
                }
            },
            "company_name": {
                "slope": -0.6331763863563538,
                "before_mean": {
                    "x": 15.20354175567627,
                    "y": -16.817584991455078
                },
                "after_mean": {
                    "x": 32.84794235229492,
                    "y": -27.98960304260254
                }
            },
            "company_city": {
                "slope": -1.0321766138076782,
                "before_mean": {
                    "x": -33.39329528808594,
                    "y": 39.99748611450195
                },
                "after_mean": {
                    "x": 32.393455505371094,
                    "y": -27.906064987182617
                }
            },
            "all": {
                "slope": -0.8430424928665161,
                "before_mean": {
                    "x": 2.604166638775496e-06,
                    "y": -2.9947916573291877e-06
                },
                "after_mean": {
                    "x": 32.551570892333984,
                    "y": -27.442358016967773
                }
            }
        },
        "8": {
            "birthday": {
                "slope": -0.631225049495697,
                "before_mean": {
                    "x": 10.6041898727417,
                    "y": -12.634384155273438
                },
                "after_mean": {
                    "x": 32.581153869628906,
                    "y": -26.506793975830078
                }
            },
            "birth_city": {
                "slope": -0.5868332982063293,
                "before_mean": {
                    "x": 17.947372436523438,
                    "y": -20.221723556518555
                },
                "after_mean": {
                    "x": 36.65242385864258,
                    "y": -31.198471069335938
                }
            },
            "university": {
                "slope": -0.8168641924858093,
                "before_mean": {
                    "x": 1.7764968872070312,
                    "y": -2.8702261447906494
                },
                "after_mean": {
                    "x": 36.01845169067383,
                    "y": -30.84125328063965
                }
            },
            "major": {
                "slope": -0.9258925318717957,
                "before_mean": {
                    "x": -8.154217720031738,
                    "y": 8.437413215637207
                },
                "after_mean": {
                    "x": 36.265377044677734,
                    "y": -32.69035720825195
                }
            },
            "company_name": {
                "slope": -0.7029007077217102,
                "before_mean": {
                    "x": 15.337259292602539,
                    "y": -16.542593002319336
                },
                "after_mean": {
                    "x": 35.32343673706055,
                    "y": -30.590890884399414
                }
            },
            "company_city": {
                "slope": -1.028286337852478,
                "before_mean": {
                    "x": -37.5111198425293,
                    "y": 43.83153533935547
                },
                "after_mean": {
                    "x": 34.73563003540039,
                    "y": -30.45880699157715
                }
            },
            "all": {
                "slope": -0.8615635633468628,
                "before_mean": {
                    "x": -2.734374902502168e-06,
                    "y": 3.6458334307098994e-06
                },
                "after_mean": {
                    "x": 35.26274490356445,
                    "y": -30.38109588623047
                }
            }
        },
        "9": {
            "birthday": {
                "slope": -0.7728323936462402,
                "before_mean": {
                    "x": 11.033041000366211,
                    "y": -12.608927726745605
                },
                "after_mean": {
                    "x": 42.30858612060547,
                    "y": -36.77968215942383
                }
            },
            "birth_city": {
                "slope": -0.7418131232261658,
                "before_mean": {
                    "x": 20.79194450378418,
                    "y": -22.362693786621094
                },
                "after_mean": {
                    "x": 47.53691101074219,
                    "y": -42.20246124267578
                }
            },
            "university": {
                "slope": -0.8664311766624451,
                "before_mean": {
                    "x": 1.0226216316223145,
                    "y": -2.36592435836792
                },
                "after_mean": {
                    "x": 47.13373565673828,
                    "y": -42.318031311035156
                }
            },
            "major": {
                "slope": -0.937371015548706,
                "before_mean": {
                    "x": -11.115562438964844,
                    "y": 11.017803192138672
                },
                "after_mean": {
                    "x": 47.11970138549805,
                    "y": -43.57024383544922
                }
            },
            "company_name": {
                "slope": -0.7791048884391785,
                "before_mean": {
                    "x": 21.511886596679688,
                    "y": -22.26987075805664
                },
                "after_mean": {
                    "x": 46.224369049072266,
                    "y": -41.52348709106445
                }
            },
            "company_city": {
                "slope": -1.0120396614074707,
                "before_mean": {
                    "x": -43.24393844604492,
                    "y": 48.5896110534668
                },
                "after_mean": {
                    "x": 45.48945617675781,
                    "y": -41.21210861206055
                }
            },
            "all": {
                "slope": -0.8977321982383728,
                "before_mean": {
                    "x": -1.3020833478094573e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 45.96879196166992,
                    "y": -41.26766586303711
                }
            }
        },
        "10": {
            "birthday": {
                "slope": -0.8317921757698059,
                "before_mean": {
                    "x": 10.675156593322754,
                    "y": -11.986710548400879
                },
                "after_mean": {
                    "x": 48.41733932495117,
                    "y": -43.38036346435547
                }
            },
            "birth_city": {
                "slope": -0.8105780482292175,
                "before_mean": {
                    "x": 22.419282913208008,
                    "y": -23.623340606689453
                },
                "after_mean": {
                    "x": 54.8771858215332,
                    "y": -49.93300247192383
                }
            },
            "university": {
                "slope": -0.8896697759628296,
                "before_mean": {
                    "x": 1.5266536474227905,
                    "y": -2.9532108306884766
                },
                "after_mean": {
                    "x": 54.778507232666016,
                    "y": -50.32977294921875
                }
            },
            "major": {
                "slope": -0.9435597062110901,
                "before_mean": {
                    "x": -12.695603370666504,
                    "y": 12.50448226928711
                },
                "after_mean": {
                    "x": 54.70316696166992,
                    "y": -51.09028625488281
                }
            },
            "company_name": {
                "slope": -0.8168234825134277,
                "before_mean": {
                    "x": 23.997825622558594,
                    "y": -24.64219093322754
                },
                "after_mean": {
                    "x": 52.37555694580078,
                    "y": -47.8217887878418
                }
            },
            "company_city": {
                "slope": -1.003838300704956,
                "before_mean": {
                    "x": -45.923316955566406,
                    "y": 50.70097351074219
                },
                "after_mean": {
                    "x": 50.73799514770508,
                    "y": -46.33135986328125
                }
            },
            "all": {
                "slope": -0.9145170450210571,
                "before_mean": {
                    "x": -3.906249901319825e-07,
                    "y": 9.114583576774749e-07
                },
                "after_mean": {
                    "x": 52.648292541503906,
                    "y": -48.147762298583984
                }
            }
        },
        "11": {
            "birthday": {
                "slope": -0.8662853240966797,
                "before_mean": {
                    "x": 11.393794059753418,
                    "y": -12.562724113464355
                },
                "after_mean": {
                    "x": 56.237213134765625,
                    "y": -51.40991973876953
                }
            },
            "birth_city": {
                "slope": -0.8610238432884216,
                "before_mean": {
                    "x": 23.88875961303711,
                    "y": -24.887094497680664
                },
                "after_mean": {
                    "x": 63.72651290893555,
                    "y": -59.188350677490234
                }
            },
            "university": {
                "slope": -0.9190328121185303,
                "before_mean": {
                    "x": -2.898146390914917,
                    "y": 1.5132824182510376
                },
                "after_mean": {
                    "x": 64.31937408447266,
                    "y": -60.26182556152344
                }
            },
            "major": {
                "slope": -0.9499515891075134,
                "before_mean": {
                    "x": -14.455291748046875,
                    "y": 14.165968894958496
                },
                "after_mean": {
                    "x": 64.04731750488281,
                    "y": -60.407711029052734
                }
            },
            "company_name": {
                "slope": -0.8410502076148987,
                "before_mean": {
                    "x": 28.416715621948242,
                    "y": -28.874588012695312
                },
                "after_mean": {
                    "x": 60.81689453125,
                    "y": -56.12476348876953
                }
            },
            "company_city": {
                "slope": -0.9964689016342163,
                "before_mean": {
                    "x": -46.34586715698242,
                    "y": 50.64519119262695
                },
                "after_mean": {
                    "x": 59.25503158569336,
                    "y": -54.58282470703125
                }
            },
            "all": {
                "slope": -0.9282659888267517,
                "before_mean": {
                    "x": -5.729166787205031e-06,
                    "y": 6.380208560585743e-06
                },
                "after_mean": {
                    "x": 61.400390625,
                    "y": -56.99589538574219
                }
            }
        },
        "12": {
            "birthday": {
                "slope": 0.3897237777709961,
                "before_mean": {
                    "x": 3.2506508827209473,
                    "y": 5.396716594696045
                },
                "after_mean": {
                    "x": 34.156681060791016,
                    "y": 17.441532135009766
                }
            },
            "birth_city": {
                "slope": 0.36093226075172424,
                "before_mean": {
                    "x": 3.7862894535064697,
                    "y": 6.081487655639648
                },
                "after_mean": {
                    "x": 38.26188278198242,
                    "y": 18.52484130859375
                }
            },
            "university": {
                "slope": 0.8081063032150269,
                "before_mean": {
                    "x": -7.640610218048096,
                    "y": -17.098752975463867
                },
                "after_mean": {
                    "x": 37.68467330932617,
                    "y": 19.528892517089844
                }
            },
            "major": {
                "slope": 0.6801342368125916,
                "before_mean": {
                    "x": -4.981996059417725,
                    "y": -9.160157203674316
                },
                "after_mean": {
                    "x": 32.488868713378906,
                    "y": 16.325061798095703
                }
            },
            "company_name": {
                "slope": -0.20077750086784363,
                "before_mean": {
                    "x": 10.288183212280273,
                    "y": 20.10432243347168
                },
                "after_mean": {
                    "x": 36.64501953125,
                    "y": 14.81246280670166
                }
            },
            "company_city": {
                "slope": 0.5840545296669006,
                "before_mean": {
                    "x": -4.702517032623291,
                    "y": -5.323614597320557
                },
                "after_mean": {
                    "x": 36.49233627319336,
                    "y": 18.736427307128906
                }
            },
            "all": {
                "slope": 0.48843222856521606,
                "before_mean": {
                    "x": 5.696614735484218e-08,
                    "y": 1.627604149234685e-07
                },
                "after_mean": {
                    "x": 35.95490646362305,
                    "y": 17.561534881591797
                }
            }
        }
    },
    "attribute_key_first": {
        "birthday": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": 0.023991569876670837,
                "before_mean": {
                    "x": 0.13438831269741058,
                    "y": -1.0814181566238403
                },
                "after_mean": {
                    "x": 8.533370018005371,
                    "y": -0.8799133896827698
                }
            },
            "2": {
                "slope": -0.16483257710933685,
                "before_mean": {
                    "x": 0.7394658923149109,
                    "y": -2.3400182723999023
                },
                "after_mean": {
                    "x": 11.707856178283691,
                    "y": -4.147966384887695
                }
            },
            "3": {
                "slope": -0.3195593059062958,
                "before_mean": {
                    "x": 1.0333750247955322,
                    "y": -2.287337064743042
                },
                "after_mean": {
                    "x": 16.111539840698242,
                    "y": -7.1057047843933105
                }
            },
            "4": {
                "slope": -0.3653663396835327,
                "before_mean": {
                    "x": 4.087356090545654,
                    "y": -6.145921230316162
                },
                "after_mean": {
                    "x": 19.388765335083008,
                    "y": -11.736540794372559
                }
            },
            "5": {
                "slope": -0.5027287006378174,
                "before_mean": {
                    "x": 7.073604583740234,
                    "y": -9.062774658203125
                },
                "after_mean": {
                    "x": 24.75180435180664,
                    "y": -17.95011329650879
                }
            },
            "6": {
                "slope": -0.5907898545265198,
                "before_mean": {
                    "x": 10.232789039611816,
                    "y": -12.190092086791992
                },
                "after_mean": {
                    "x": 29.880863189697266,
                    "y": -23.797975540161133
                }
            },
            "7": {
                "slope": -0.5889827013015747,
                "before_mean": {
                    "x": 9.519168853759766,
                    "y": -11.575333595275879
                },
                "after_mean": {
                    "x": 30.131637573242188,
                    "y": -23.715721130371094
                }
            },
            "8": {
                "slope": -0.631225049495697,
                "before_mean": {
                    "x": 10.6041898727417,
                    "y": -12.634384155273438
                },
                "after_mean": {
                    "x": 32.581153869628906,
                    "y": -26.506793975830078
                }
            },
            "9": {
                "slope": -0.7728323936462402,
                "before_mean": {
                    "x": 11.033041000366211,
                    "y": -12.608927726745605
                },
                "after_mean": {
                    "x": 42.30858612060547,
                    "y": -36.77968215942383
                }
            },
            "10": {
                "slope": -0.8317921757698059,
                "before_mean": {
                    "x": 10.675156593322754,
                    "y": -11.986710548400879
                },
                "after_mean": {
                    "x": 48.41733932495117,
                    "y": -43.38036346435547
                }
            },
            "11": {
                "slope": -0.8662853240966797,
                "before_mean": {
                    "x": 11.393794059753418,
                    "y": -12.562724113464355
                },
                "after_mean": {
                    "x": 56.237213134765625,
                    "y": -51.40991973876953
                }
            },
            "12": {
                "slope": 0.3897237777709961,
                "before_mean": {
                    "x": 3.2506508827209473,
                    "y": 5.396716594696045
                },
                "after_mean": {
                    "x": 34.156681060791016,
                    "y": 17.441532135009766
                }
            }
        },
        "birth_city": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.17830732464790344,
                "before_mean": {
                    "x": 0.15067578852176666,
                    "y": -1.0484998226165771
                },
                "after_mean": {
                    "x": 9.692304611206055,
                    "y": -2.7498421669006348
                }
            },
            "2": {
                "slope": -0.23870785534381866,
                "before_mean": {
                    "x": 1.3158923387527466,
                    "y": -3.158355951309204
                },
                "after_mean": {
                    "x": 11.982701301574707,
                    "y": -5.704607009887695
                }
            },
            "3": {
                "slope": -0.33700838685035706,
                "before_mean": {
                    "x": 2.1343765258789062,
                    "y": -4.088078022003174
                },
                "after_mean": {
                    "x": 16.75850486755371,
                    "y": -9.016531944274902
                }
            },
            "4": {
                "slope": -0.41481462121009827,
                "before_mean": {
                    "x": 5.854095458984375,
                    "y": -8.308669090270996
                },
                "after_mean": {
                    "x": 21.45486831665039,
                    "y": -14.780097961425781
                }
            },
            "5": {
                "slope": -0.497042715549469,
                "before_mean": {
                    "x": 10.824012756347656,
                    "y": -13.045964241027832
                },
                "after_mean": {
                    "x": 27.634431838989258,
                    "y": -21.401460647583008
                }
            },
            "6": {
                "slope": -0.5795227885246277,
                "before_mean": {
                    "x": 15.490534782409668,
                    "y": -17.437114715576172
                },
                "after_mean": {
                    "x": 33.40991973876953,
                    "y": -27.821805953979492
                }
            },
            "7": {
                "slope": -0.5628076791763306,
                "before_mean": {
                    "x": 15.510549545288086,
                    "y": -17.578189849853516
                },
                "after_mean": {
                    "x": 33.57501983642578,
                    "y": -27.745012283325195
                }
            },
            "8": {
                "slope": -0.5868332982063293,
                "before_mean": {
                    "x": 17.947372436523438,
                    "y": -20.221723556518555
                },
                "after_mean": {
                    "x": 36.65242385864258,
                    "y": -31.198471069335938
                }
            },
            "9": {
                "slope": -0.7418131232261658,
                "before_mean": {
                    "x": 20.79194450378418,
                    "y": -22.362693786621094
                },
                "after_mean": {
                    "x": 47.53691101074219,
                    "y": -42.20246124267578
                }
            },
            "10": {
                "slope": -0.8105780482292175,
                "before_mean": {
                    "x": 22.419282913208008,
                    "y": -23.623340606689453
                },
                "after_mean": {
                    "x": 54.8771858215332,
                    "y": -49.93300247192383
                }
            },
            "11": {
                "slope": -0.8610238432884216,
                "before_mean": {
                    "x": 23.88875961303711,
                    "y": -24.887094497680664
                },
                "after_mean": {
                    "x": 63.72651290893555,
                    "y": -59.188350677490234
                }
            },
            "12": {
                "slope": 0.36093226075172424,
                "before_mean": {
                    "x": 3.7862894535064697,
                    "y": 6.081487655639648
                },
                "after_mean": {
                    "x": 38.26188278198242,
                    "y": 18.52484130859375
                }
            }
        },
        "university": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.14772529900074005,
                "before_mean": {
                    "x": -0.22881904244422913,
                    "y": 0.5888643264770508
                },
                "after_mean": {
                    "x": 10.322381973266602,
                    "y": -0.9698149561882019
                }
            },
            "2": {
                "slope": -0.5917513966560364,
                "before_mean": {
                    "x": -1.0362377166748047,
                    "y": 2.328739643096924
                },
                "after_mean": {
                    "x": 12.652480125427246,
                    "y": -5.771578311920166
                }
            },
            "3": {
                "slope": -0.5913138389587402,
                "before_mean": {
                    "x": -0.7779638767242432,
                    "y": 1.231155514717102
                },
                "after_mean": {
                    "x": 14.943246841430664,
                    "y": -8.065013885498047
                }
            },
            "4": {
                "slope": -0.6495555639266968,
                "before_mean": {
                    "x": -0.76645427942276,
                    "y": 0.7560726404190063
                },
                "after_mean": {
                    "x": 19.731781005859375,
                    "y": -12.558670043945312
                }
            },
            "5": {
                "slope": -0.7518288493156433,
                "before_mean": {
                    "x": -0.10417408496141434,
                    "y": -0.5723312497138977
                },
                "after_mean": {
                    "x": 25.58029556274414,
                    "y": -19.88265609741211
                }
            },
            "6": {
                "slope": -0.8128579258918762,
                "before_mean": {
                    "x": 0.6650740504264832,
                    "y": -1.5243257284164429
                },
                "after_mean": {
                    "x": 31.269760131835938,
                    "y": -26.401588439941406
                }
            },
            "7": {
                "slope": -0.8011212944984436,
                "before_mean": {
                    "x": 0.7496920824050903,
                    "y": -1.7678203582763672
                },
                "after_mean": {
                    "x": 32.95501708984375,
                    "y": -27.568193435668945
                }
            },
            "8": {
                "slope": -0.8168641924858093,
                "before_mean": {
                    "x": 1.7764968872070312,
                    "y": -2.8702261447906494
                },
                "after_mean": {
                    "x": 36.01845169067383,
                    "y": -30.84125328063965
                }
            },
            "9": {
                "slope": -0.8664311766624451,
                "before_mean": {
                    "x": 1.0226216316223145,
                    "y": -2.36592435836792
                },
                "after_mean": {
                    "x": 47.13373565673828,
                    "y": -42.318031311035156
                }
            },
            "10": {
                "slope": -0.8896697759628296,
                "before_mean": {
                    "x": 1.5266536474227905,
                    "y": -2.9532108306884766
                },
                "after_mean": {
                    "x": 54.778507232666016,
                    "y": -50.32977294921875
                }
            },
            "11": {
                "slope": -0.9190328121185303,
                "before_mean": {
                    "x": -2.898146390914917,
                    "y": 1.5132824182510376
                },
                "after_mean": {
                    "x": 64.31937408447266,
                    "y": -60.26182556152344
                }
            },
            "12": {
                "slope": 0.8081063032150269,
                "before_mean": {
                    "x": -7.640610218048096,
                    "y": -17.098752975463867
                },
                "after_mean": {
                    "x": 37.68467330932617,
                    "y": 19.528892517089844
                }
            }
        },
        "major": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.2087896317243576,
                "before_mean": {
                    "x": -0.2683280408382416,
                    "y": 0.7420174479484558
                },
                "after_mean": {
                    "x": 10.055809020996094,
                    "y": -1.4135551452636719
                }
            },
            "2": {
                "slope": -0.6207659244537354,
                "before_mean": {
                    "x": -0.9863865375518799,
                    "y": 2.0496902465820312
                },
                "after_mean": {
                    "x": 12.442251205444336,
                    "y": -6.286349773406982
                }
            },
            "3": {
                "slope": -0.7448443174362183,
                "before_mean": {
                    "x": -1.2586398124694824,
                    "y": 2.2273569107055664
                },
                "after_mean": {
                    "x": 14.189031600952148,
                    "y": -9.278753280639648
                }
            },
            "4": {
                "slope": -0.8302721977233887,
                "before_mean": {
                    "x": -2.026794910430908,
                    "y": 2.6488049030303955
                },
                "after_mean": {
                    "x": 19.15751075744629,
                    "y": -14.939934730529785
                }
            },
            "5": {
                "slope": -0.8943207859992981,
                "before_mean": {
                    "x": -5.49418830871582,
                    "y": 5.915354251861572
                },
                "after_mean": {
                    "x": 26.13617706298828,
                    "y": -22.372339248657227
                }
            },
            "6": {
                "slope": -0.9217329025268555,
                "before_mean": {
                    "x": -7.814927577972412,
                    "y": 7.9771647453308105
                },
                "after_mean": {
                    "x": 32.600830078125,
                    "y": -29.27536964416504
                }
            },
            "7": {
                "slope": -0.9140154123306274,
                "before_mean": {
                    "x": -7.58964204788208,
                    "y": 7.741424083709717
                },
                "after_mean": {
                    "x": 33.40635681152344,
                    "y": -29.729549407958984
                }
            },
            "8": {
                "slope": -0.9258925318717957,
                "before_mean": {
                    "x": -8.154217720031738,
                    "y": 8.437413215637207
                },
                "after_mean": {
                    "x": 36.265377044677734,
                    "y": -32.69035720825195
                }
            },
            "9": {
                "slope": -0.937371015548706,
                "before_mean": {
                    "x": -11.115562438964844,
                    "y": 11.017803192138672
                },
                "after_mean": {
                    "x": 47.11970138549805,
                    "y": -43.57024383544922
                }
            },
            "10": {
                "slope": -0.9435597062110901,
                "before_mean": {
                    "x": -12.695603370666504,
                    "y": 12.50448226928711
                },
                "after_mean": {
                    "x": 54.70316696166992,
                    "y": -51.09028625488281
                }
            },
            "11": {
                "slope": -0.9499515891075134,
                "before_mean": {
                    "x": -14.455291748046875,
                    "y": 14.165968894958496
                },
                "after_mean": {
                    "x": 64.04731750488281,
                    "y": -60.407711029052734
                }
            },
            "12": {
                "slope": 0.6801342368125916,
                "before_mean": {
                    "x": -4.981996059417725,
                    "y": -9.160157203674316
                },
                "after_mean": {
                    "x": 32.488868713378906,
                    "y": 16.325061798095703
                }
            }
        },
        "company_name": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.2028040736913681,
                "before_mean": {
                    "x": 0.10021505504846573,
                    "y": 0.0886799767613411
                },
                "after_mean": {
                    "x": 10.699384689331055,
                    "y": -2.0608747005462646
                }
            },
            "2": {
                "slope": -0.3040461242198944,
                "before_mean": {
                    "x": 2.2618870735168457,
                    "y": -4.089766979217529
                },
                "after_mean": {
                    "x": 12.774884223937988,
                    "y": -7.286202907562256
                }
            },
            "3": {
                "slope": -0.3801194131374359,
                "before_mean": {
                    "x": 3.0318853855133057,
                    "y": -4.952019691467285
                },
                "after_mean": {
                    "x": 16.950069427490234,
                    "y": -10.242591857910156
                }
            },
            "4": {
                "slope": -0.4515799582004547,
                "before_mean": {
                    "x": 5.9861555099487305,
                    "y": -8.078271865844727
                },
                "after_mean": {
                    "x": 20.12724494934082,
                    "y": -14.464104652404785
                }
            },
            "5": {
                "slope": -0.557447612285614,
                "before_mean": {
                    "x": 11.2321138381958,
                    "y": -13.194424629211426
                },
                "after_mean": {
                    "x": 26.465930938720703,
                    "y": -21.686479568481445
                }
            },
            "6": {
                "slope": -0.6384986639022827,
                "before_mean": {
                    "x": 15.327140808105469,
                    "y": -17.01644515991211
                },
                "after_mean": {
                    "x": 32.07466125488281,
                    "y": -27.709714889526367
                }
            },
            "7": {
                "slope": -0.6331763863563538,
                "before_mean": {
                    "x": 15.20354175567627,
                    "y": -16.817584991455078
                },
                "after_mean": {
                    "x": 32.84794235229492,
                    "y": -27.98960304260254
                }
            },
            "8": {
                "slope": -0.7029007077217102,
                "before_mean": {
                    "x": 15.337259292602539,
                    "y": -16.542593002319336
                },
                "after_mean": {
                    "x": 35.32343673706055,
                    "y": -30.590890884399414
                }
            },
            "9": {
                "slope": -0.7791048884391785,
                "before_mean": {
                    "x": 21.511886596679688,
                    "y": -22.26987075805664
                },
                "after_mean": {
                    "x": 46.224369049072266,
                    "y": -41.52348709106445
                }
            },
            "10": {
                "slope": -0.8168234825134277,
                "before_mean": {
                    "x": 23.997825622558594,
                    "y": -24.64219093322754
                },
                "after_mean": {
                    "x": 52.37555694580078,
                    "y": -47.8217887878418
                }
            },
            "11": {
                "slope": -0.8410502076148987,
                "before_mean": {
                    "x": 28.416715621948242,
                    "y": -28.874588012695312
                },
                "after_mean": {
                    "x": 60.81689453125,
                    "y": -56.12476348876953
                }
            },
            "12": {
                "slope": -0.20077750086784363,
                "before_mean": {
                    "x": 10.288183212280273,
                    "y": 20.10432243347168
                },
                "after_mean": {
                    "x": 36.64501953125,
                    "y": 14.81246280670166
                }
            }
        },
        "company_city": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.1503007560968399,
                "before_mean": {
                    "x": 0.11186833679676056,
                    "y": 0.7103562355041504
                },
                "after_mean": {
                    "x": 10.951059341430664,
                    "y": -0.9187824130058289
                }
            },
            "2": {
                "slope": -0.78627610206604,
                "before_mean": {
                    "x": -2.294618606567383,
                    "y": 5.209707260131836
                },
                "after_mean": {
                    "x": 12.101728439331055,
                    "y": -6.10979700088501
                }
            },
            "3": {
                "slope": -0.8532147407531738,
                "before_mean": {
                    "x": -4.1630330085754395,
                    "y": 7.868921756744385
                },
                "after_mean": {
                    "x": 16.419275283813477,
                    "y": -9.692207336425781
                }
            },
            "4": {
                "slope": -1.0235097408294678,
                "before_mean": {
                    "x": -13.134359359741211,
                    "y": 19.127986907958984
                },
                "after_mean": {
                    "x": 19.343364715576172,
                    "y": -14.11327838897705
                }
            },
            "5": {
                "slope": -1.040554165840149,
                "before_mean": {
                    "x": -23.531362533569336,
                    "y": 29.96013832092285
                },
                "after_mean": {
                    "x": 25.665172576904297,
                    "y": -21.23151969909668
                }
            },
            "6": {
                "slope": -1.034722924232483,
                "before_mean": {
                    "x": -33.900611877441406,
                    "y": 40.19081497192383
                },
                "after_mean": {
                    "x": 31.445568084716797,
                    "y": -27.42437744140625
                }
            },
            "7": {
                "slope": -1.0321766138076782,
                "before_mean": {
                    "x": -33.39329528808594,
                    "y": 39.99748611450195
                },
                "after_mean": {
                    "x": 32.393455505371094,
                    "y": -27.906064987182617
                }
            },
            "8": {
                "slope": -1.028286337852478,
                "before_mean": {
                    "x": -37.5111198425293,
                    "y": 43.83153533935547
                },
                "after_mean": {
                    "x": 34.73563003540039,
                    "y": -30.45880699157715
                }
            },
            "9": {
                "slope": -1.0120396614074707,
                "before_mean": {
                    "x": -43.24393844604492,
                    "y": 48.5896110534668
                },
                "after_mean": {
                    "x": 45.48945617675781,
                    "y": -41.21210861206055
                }
            },
            "10": {
                "slope": -1.003838300704956,
                "before_mean": {
                    "x": -45.923316955566406,
                    "y": 50.70097351074219
                },
                "after_mean": {
                    "x": 50.73799514770508,
                    "y": -46.33135986328125
                }
            },
            "11": {
                "slope": -0.9964689016342163,
                "before_mean": {
                    "x": -46.34586715698242,
                    "y": 50.64519119262695
                },
                "after_mean": {
                    "x": 59.25503158569336,
                    "y": -54.58282470703125
                }
            },
            "12": {
                "slope": 0.5840545296669006,
                "before_mean": {
                    "x": -4.702517032623291,
                    "y": -5.323614597320557
                },
                "after_mean": {
                    "x": 36.49233627319336,
                    "y": 18.736427307128906
                }
            }
        },
        "all": {
            "0": {
                "slope": 0.0726325660943985,
                "before_mean": {
                    "x": -9.759993507829634e-11,
                    "y": -1.3437483348255341e-09
                },
                "after_mean": {
                    "x": 0.05725175887346268,
                    "y": 0.004158340860158205
                }
            },
            "1": {
                "slope": -0.14924713969230652,
                "before_mean": {
                    "x": 6.885528591737966e-08,
                    "y": 8.138020923809108e-09
                },
                "after_mean": {
                    "x": 10.04238510131836,
                    "y": -1.4987972974777222
                }
            },
            "2": {
                "slope": -0.47930464148521423,
                "before_mean": {
                    "x": 4.435221399035072e-07,
                    "y": -7.324218813664629e-07
                },
                "after_mean": {
                    "x": 12.276984214782715,
                    "y": -5.884416580200195
                }
            },
            "3": {
                "slope": -0.5599231123924255,
                "before_mean": {
                    "x": 7.324219097881723e-08,
                    "y": -2.278645894193687e-07
                },
                "after_mean": {
                    "x": 15.89527702331543,
                    "y": -8.90013313293457
                }
            },
            "4": {
                "slope": -0.6928706169128418,
                "before_mean": {
                    "x": -1.9531249506599124e-07,
                    "y": 2.6041666956189147e-07
                },
                "after_mean": {
                    "x": 19.86725425720215,
                    "y": -13.765437126159668
                }
            },
            "5": {
                "slope": -0.7970397472381592,
                "before_mean": {
                    "x": 8.463541689707199e-07,
                    "y": -1.106770810110902e-06
                },
                "after_mean": {
                    "x": 26.038969039916992,
                    "y": -20.75409507751465
                }
            },
            "6": {
                "slope": -0.8518432378768921,
                "before_mean": {
                    "x": -6.51041659693874e-07,
                    "y": 3.906249901319825e-07
                },
                "after_mean": {
                    "x": 31.78026580810547,
                    "y": -27.07180404663086
                }
            },
            "7": {
                "slope": -0.8430424928665161,
                "before_mean": {
                    "x": 2.604166638775496e-06,
                    "y": -2.9947916573291877e-06
                },
                "after_mean": {
                    "x": 32.551570892333984,
                    "y": -27.442358016967773
                }
            },
            "8": {
                "slope": -0.8615635633468628,
                "before_mean": {
                    "x": -2.734374902502168e-06,
                    "y": 3.6458334307098994e-06
                },
                "after_mean": {
                    "x": 35.26274490356445,
                    "y": -30.38109588623047
                }
            },
            "9": {
                "slope": -0.8977321982383728,
                "before_mean": {
                    "x": -1.3020833478094573e-07,
                    "y": 6.51041659693874e-07
                },
                "after_mean": {
                    "x": 45.96879196166992,
                    "y": -41.26766586303711
                }
            },
            "10": {
                "slope": -0.9145170450210571,
                "before_mean": {
                    "x": -3.906249901319825e-07,
                    "y": 9.114583576774749e-07
                },
                "after_mean": {
                    "x": 52.648292541503906,
                    "y": -48.147762298583984
                }
            },
            "11": {
                "slope": -0.9282659888267517,
                "before_mean": {
                    "x": -5.729166787205031e-06,
                    "y": 6.380208560585743e-06
                },
                "after_mean": {
                    "x": 61.400390625,
                    "y": -56.99589538574219
                }
            },
            "12": {
                "slope": 0.48843222856521606,
                "before_mean": {
                    "x": 5.696614735484218e-08,
                    "y": 1.627604149234685e-07
                },
                "after_mean": {
                    "x": 35.95490646362305,
                    "y": 17.561534881591797
                }
            }
        }
    }
}
